A Stabilized Circuit-Consistent Foil Conductor Model

The magnetoquasistatic simulation of large power converters, in particular transformers, requires efficient models for their foils windings by means of homogenization techniques. In this article, the classical foil conductor model is derived and an inconsistency in terms of circuit theory is observed, which may lead to time-stepping instability. This can be related to the differential-algebraic nature of the resulting system of equations. It is shown how the foil conductor model can be adapted to mitigate this problem by a modified definition of the turn-by-turn conductance matrix. Numerical results are presented to demonstrate the instability and to verify the effectiveness of the new adapted foil conductor model.

==> images/data/Ilike_ifed_dt1e-4.csv <==
t,i,v
1.000000000000000048e-04,3.234691283651363464e-02,1.159191002799564579e-01
2.000000000000000096e-04,6.213223329847123583e-02,1.096340150692768356e-01
3.000000000000000279e-04,9.363505442539996060e-02,1.175341154316668774e-01
4.000000000000000192e-04,1.263243068127605784e-01,1.233353628524268691e-01
5.000000000000000104e-04,1.562108193336163575e-01,1.146824109592154695e-01
6.000000000000000559e-04,1.865475049282265263e-01,1.172318754440224708e-01
6.999999999999999929e-04,2.189532068482435978e-01,1.255656955168704680e-01
8.000000000000000383e-04,2.489541439161564729e-01,1.179750107309333745e-01
9.000000000000000838e-04,2.779953200738973229e-01,1.152258218163812881e-01
1.000000000000000021e-03,3.094529561236161186e-01,1.244792548780411096e-01
1.100000000000000066e-03,3.394271458369985117e-01,1.199722435524206016e-01
1.200000000000000112e-03,3.672039400395968878e-01,1.126884455570912741e-01
1.300000000000000157e-03,3.971060230339435448e-01,1.206897187965650375e-01
1.399999999999999986e-03,4.267293447420705266e-01,1.203096551741460324e-01
1.500000000000000031e-03,4.533643073518703881e-01,1.101432412020706825e-01
1.600000000000000077e-03,4.812439480028148919e-01,1.148578307314404856e-01
1.700000000000000122e-03,5.100260382741205190e-01,1.185242735923762031e-01
1.800000000000000168e-03,5.356441524000343790e-01,1.076866871773947687e-01
1.899999999999999996e-03,5.612271862115106869e-01,1.077457550493032407e-01
2.000000000000000042e-03,5.885699530934993540e-01,1.143050945922882422e-01
2.100000000000000304e-03,6.132114578885936584e-01,1.050641109389776895e-01
2.200000000000000133e-03,6.364252373373393556e-01,1.001089088508005515e-01
2.299999999999999961e-03,6.617097654233403681e-01,1.076240676898765902e-01
2.400000000000000223e-03,6.852660622217943143e-01,1.017762925502099514e-01
2.500000000000000052e-03,7.062033241289636942e-01,9.255450665134139221e-02
2.600000000000000314e-03,7.288849656414767564e-01,9.877597182557187883e-02
2.700000000000000143e-03,7.510733561648174073e-01,9.722783181666057317e-02
2.799999999999999972e-03,7.699202422587694272e-01,8.542375972740251511e-02
2.900000000000000234e-03,7.896097130359559513e-01,8.833310913578933110e-02
3.000000000000000062e-03,8.099934394335388532e-01,9.089246575875978285e-02
3.100000000000000325e-03,8.269392551452559026e-01,7.873315734734637195e-02
3.200000000000000153e-03,8.434508533228139981e-01,7.703086965871716596e-02
3.299999999999999982e-03,8.615000871259246296e-01,8.245980164328561846e-02
3.400000000000000244e-03,8.766506981117309083e-01,7.219165343132646906e-02
3.500000000000000073e-03,8.900065568065372856e-01,6.561354767210600403e-02
3.600000000000000335e-03,9.051861933001992266e-01,7.193013005349932487e-02
3.700000000000000164e-03,9.185020519097140124e-01,6.529089069047153138e-02
3.799999999999999992e-03,9.288917687279789615e-01,5.467808004468662636e-02
3.900000000000000255e-03,9.407554597690491738e-01,5.963547456232256433e-02
4.000000000000000083e-03,9.520293486540121197e-01,5.744754950560770207e-02
4.100000000000000346e-03,9.597349170506370708e-01,4.455334769993637284e-02
4.200000000000000608e-03,9.680032449147344398e-01,4.618219142254233189e-02
4.300000000000000003e-03,9.768833171907702617e-01,4.816415105657458062e-02
4.400000000000000265e-03,9.821875029933360146e-01,3.524396323708244710e-02
4.500000000000000527e-03,9.867919260780423363e-01,3.232890206264894817e-02
4.599999999999999922e-03,9.928447912963561661e-01,3.717010860995001442e-02
4.700000000000000185e-03,9.959449932090921331e-01,2.645196926528583722e-02
4.800000000000000447e-03,9.970272996864807391e-01,1.882883830105389067e-02
4.899999999999999842e-03,9.998263116753246527e-01,2.450938283480120355e-02
5.000000000000000104e-03,1.000774585419541340e+00,1.767121521913650461e-02
5.100000000000000366e-03,9.986421346556616507e-01,6.274065610673400413e-03
5.200000000000000629e-03,9.978599914699992635e-01,1.055379810145060278e-02
5.300000000000000024e-03,9.965436367596854916e-01,8.331835337792008883e-03
5.400000000000000286e-03,9.915911444745648673e-01,-5.021443490576251063e-03
5.500000000000000548e-03,9.870748242887920076e-01,-4.061311944033758024e-03
5.599999999999999943e-03,9.832422212261012762e-01,-2.039725585197187194e-03
5.700000000000000205e-03,9.758587607599589209e-01,-1.507218911223716720e-02
5.800000000000000468e-03,9.676689761742053308e-01,-1.856394862317893232e-02
5.899999999999999863e-03,9.609945251819480561e-01,-1.368342954211392536e-02
6.000000000000000125e-03,9.514778839498214680e-01,-2.419315760728807385e-02
6.100000000000000387e-03,9.398836315185763457e-01,-3.220476379157068830e-02
6.200000000000000649e-03,9.300562876153373182e-01,-2.652397656011498683e-02
6.300000000000000044e-03,9.185550117873244602e-01,-3.290032773550138206e-02
6.400000000000000307e-03,9.039844341234362091e-01,-4.441109992233945730e-02
6.500000000000000569e-03,8.907986520917824391e-01,-4.016440297888306671e-02
6.599999999999999964e-03,8.772954704337779797e-01,-4.176354507522656023e-02
6.700000000000000226e-03,8.602546000962566497e-01,-5.489926832591520561e-02
6.800000000000000488e-03,8.436818850082548060e-01,-5.395665625812033628e-02
6.900000000000000751e-03,8.280222852532738154e-01,-5.124704379804221471e-02
7.000000000000000146e-03,8.090008412304107166e-01,-6.371851414051124540e-02
7.100000000000000408e-03,7.892246601625036995e-01,-6.713256400003958513e-02
7.200000000000000670e-03,7.711836031166574568e-01,-6.157574256029867826e-02
7.300000000000000065e-03,7.505700371738055487e-01,-7.121642304132487500e-02
7.400000000000000328e-03,7.279755299417370873e-01,-7.896418624618280202e-02
7.500000000000000590e-03,7.073461421994764464e-01,-7.265940156727516974e-02
7.599999999999999985e-03,6.853718892536679874e-01,-7.793417857354162370e-02
7.700000000000000247e-03,6.604925320229175778e-01,-8.891556343030589116e-02
7.800000000000000509e-03,6.371753468177341340e-01,-8.409286318229891588e-02
7.900000000000000772e-03,6.139012283097659006e-01,-8.445682181486587059e-02
8.000000000000000167e-03,5.873348101028721402e-01,-9.674991282123286684e-02
8.099999999999999561e-03,5.614059457619217097e-01,-9.523252539030696573e-02
8.200000000000000691e-03,5.367535949888795344e-01,-9.125435210512647388e-02
8.300000000000000086e-03,5.090671389673679936e-01,-1.025669049913610492e-01
8.400000000000001216e-03,4.808087863164851039e-01,-1.053309885318708533e-01
8.500000000000000611e-03,4.546292049854393502e-01,-9.855167607407776253e-02
8.600000000000000006e-03,4.262750541195645115e-01,-1.067613349351012597e-01
8.700000000000001135e-03,3.961605746004586148e-01,-1.136980045076801116e-01
8.800000000000000530e-03,3.683230532232640297e-01,-1.062585302355082834e-01
8.899999999999999925e-03,3.395856543942768480e-01,-1.099131583228420000e-01
9.000000000000001055e-03,3.082223826666523059e-01,-1.198494923350441332e-01
9.100000000000000450e-03,2.787021283115087567e-01,-1.139762376813250044e-01
9.199999999999999845e-03,2.496877026344222206e-01,-1.126352390803086190e-01
9.300000000000000974e-03,2.177305734175614127e-01,-1.236093311601356021e-01
9.400000000000000369e-03,1.866736795921764280e-01,-1.210797824258858096e-01
9.499999999999999764e-03,1.573447287800735506e-01,-1.154151870221417076e-01
9.600000000000000894e-03,1.254007875570576358e-01,-1.251397499478363040e-01
9.700000000000000289e-03,9.315054667048572323e-02,-1.268557937216048259e-01
9.799999999999999684e-03,6.339644922278092620e-02,-1.184890482272727419e-01
9.900000000000000813e-03,3.194244683608106483e-02,-1.248932163023069308e-01
1.000000000000000021e-02,-9.798030113507840387e-04,-1.306636638350397173e-01
1.010000000000000134e-02,-3.125346711829030122e-02,-1.217770315365757222e-01
1.020000000000000073e-02,-6.192132120211983615e-02,-1.234973453882817762e-01
1.030000000000000013e-02,-9.487680936930840969e-02,-1.320815069155192867e-01
1.040000000000000126e-02,-1.256620393172685479e-01,-1.248966505699679735e-01
1.050000000000000065e-02,-1.554347585967668921e-01,-1.216003008381562195e-01
1.060000000000000005e-02,-1.877554838027800099e-01,-1.310022559241546813e-01
1.070000000000000118e-02,-2.188798383635487121e-01,-1.272501791688280814e-01
1.080000000000000057e-02,-2.477977559971074328e-01,-1.197135732088890070e-01
1.089999999999999997e-02,-2.788818392614385577e-01,-1.276570516319500970e-01
1.100000000000000110e-02,-3.099859600053188058e-01,-1.281656600410522318e-01
1.110000000000000049e-02,-3.381658283379666563e-01,-1.180895665660992161e-01
1.119999999999999989e-02,-3.675578717139291185e-01,-1.225603610940384502e-01
1.130000000000000102e-02,-3.981184625627188778e-01,-1.270578642018348192e-01
1.140000000000000041e-02,-4.256634844957745689e-01,-1.166631914675559378e-01
1.149999999999999981e-02,-4.531013615210233159e-01,-1.163899188087425957e-01
1.160000000000000094e-02,-4.824947074163502547e-01,-1.235708712407733167e-01
1.170000000000000033e-02,-5.094094733552154697e-01,-1.150713230823329492e-01
1.179999999999999973e-02,-5.348269507166598657e-01,-1.098300273997805249e-01
1.190000000000000085e-02,-5.624183930216190008e-01,-1.176682939462752736e-01
1.200000000000000025e-02,-5.885495204370080335e-01,-1.127454775296280465e-01
1.210000000000000138e-02,-6.120346190947434373e-01,-1.034155168048921242e-01
1.220000000000000077e-02,-6.372732018037131629e-01,-1.096495982569600097e-01
1.230000000000000017e-02,-6.622903310245379371e-01,-1.090555706446452028e-01
1.240000000000000130e-02,-6.840098542634720502e-01,-9.741346029700014009e-02
1.250000000000000069e-02,-7.065061007743221877e-01,-1.000885629622906142e-01
1.260000000000000009e-02,-7.299282661078821954e-01,-1.034704502759595662e-01
1.270000000000000122e-02,-7.500369491171126057e-01,-9.177071960775641524e-02
1.280000000000000061e-02,-7.696057239208017320e-01,-8.970846295773440837e-02
1.290000000000000001e-02,-7.908672831212961718e-01,-9.569687343684887826e-02
1.300000000000000114e-02,-8.094236570585771062e-01,-8.613973341478738110e-02
1.310000000000000053e-02,-8.260823455900669909e-01,-7.922357937754057056e-02
1.319999999999999993e-02,-8.446231986757423149e-01,-8.576372524384140439e-02
1.330000000000000106e-02,-8.615326248230548156e-01,-7.997627573035721860e-02
1.340000000000000045e-02,-8.754554729886676601e-01,-6.918466767089338776e-02
1.349999999999999985e-02,-8.908144795084740331e-01,-7.403129211441021595e-02
1.360000000000000098e-02,-9.058133019382944573e-01,-7.268577385779025068e-02
1.370000000000000037e-02,-9.172531580301959142e-01,-5.986504542814797408e-02
1.380000000000000150e-02,-9.291428594296630150e-01,-6.112323488829845414e-02
1.390000000000000090e-02,-9.418277915098201003e-01,-6.378319331801651781e-02
1.400000000000000029e-02,-9.510242142210990623e-01,-5.121427520325258498e-02
1.410000000000000142e-02,-9.593693776739236068e-01,-4.779730716680714864e-02
1.420000000000000082e-02,-9.692654202174932898e-01,-5.302824759492800327e-02
1.430000000000000021e-02,-9.763613182900681142e-01,-4.289030598285465540e-02
1.440000000000000134e-02,-9.812923880890136452e-01,-3.478543566727846509e-02
1.450000000000000074e-02,-9.879433539614483895e-01,-4.050355797452530326e-02
1.460000000000000013e-02,-9.929302435275383365e-01,-3.436223985804471442e-02
1.470000000000000126e-02,-9.947334767868948324e-01,-2.264106580285304982e-02
1.480000000000000066e-02,-9.977937637964215956e-01,-2.661696305518800737e-02
1.490000000000000005e-02,-1.000498864368392749e+00,-2.505906031002371262e-02
1.500000000000000118e-02,-9.995351941175940613e-01,-1.162993833242109872e-02
1.510000000000000057e-02,-9.988410990323820515e-01,-1.202722955139316069e-02
1.519999999999999997e-02,-9.989594740881102553e-01,-1.452870517595570253e-02
1.530000000000000110e-02,-9.955715357108091412e-01,-1.690097560879137836e-03
1.540000000000000049e-02,-9.911752250944808607e-01,2.489336931386737246e-03
1.549999999999999989e-02,-9.883393915700783294e-01,-2.569389795913589857e-03
1.560000000000000102e-02,-9.827689194356297175e-01,7.529534722174614433e-03
1.570000000000000215e-02,-9.749270100612213996e-01,1.619983425696487622e-02
1.580000000000000154e-02,-9.687974674782802165e-01,1.069829425986661316e-02
1.590000000000000094e-02,-9.611327409893716256e-01,1.656143376635566336e-02
1.600000000000000033e-02,-9.502522016792567250e-01,2.856513365014428166e-02
1.609999999999999973e-02,-9.406072929134645655e-01,2.483590026744169135e-02
1.619999999999999912e-02,-9.307731040901041641e-01,2.596845475823043523e-02
1.630000000000000199e-02,-9.173272975141012475e-01,3.934409497450683940e-02
1.640000000000000138e-02,-9.041309232573685462e-01,3.916739104059170640e-02
1.650000000000000078e-02,-8.919233572245310881e-01,3.618570796429940173e-02
1.660000000000000017e-02,-8.763581094544024008e-01,4.862698427789117345e-02
1.669999999999999957e-02,-8.597890300980687295e-01,5.291628135360446072e-02
1.680000000000000243e-02,-8.449466273838154295e-01,4.739319077998226104e-02
1.690000000000000183e-02,-8.275985115035005002e-01,5.679043635464682549e-02
1.700000000000000122e-02,-8.080340889575731156e-01,6.536713232470982293e-02
1.710000000000000062e-02,-7.903282358860983514e-01,5.944974635111177630e-02
1.720000000000000001e-02,-7.713743407983766343e-01,6.438474042168261524e-02
1.729999999999999941e-02,-7.493323381830584440e-01,7.601326744629910426e-02
1.740000000000000227e-02,-7.286551204640151491e-01,7.190422199905838196e-02
1.750000000000000167e-02,-7.081059658098191045e-01,7.198072253393726638e-02
1.760000000000000106e-02,-6.841580048638526979e-01,8.465559108776082864e-02
1.770000000000000046e-02,-6.605862890204885485e-01,8.408146821020397177e-02
1.779999999999999985e-02,-6.383233023387471228e-01,8.001261457118068188e-02
1.789999999999999925e-02,-6.130002502224894956e-01,9.142928173545876447e-02
1.800000000000000211e-02,-5.868204061932777993e-01,9.522277470612774963e-02
1.810000000000000150e-02,-5.626686441448208731e-01,8.865479621966951274e-02
1.820000000000000090e-02,-5.363800924390431657e-01,9.675215106094796347e-02
1.830000000000000029e-02,-5.080670806993955457e-01,1.046475603119189635e-01
1.839999999999999969e-02,-4.818855109960392680e-01,9.776169927231610768e-02
1.850000000000000255e-02,-4.548721289716731175e-01,1.012070850387130211e-01
1.860000000000000195e-02,-4.250275082951456840e-01,1.118979665884209385e-01
1.870000000000000134e-02,-3.967949007388383298e-01,1.068855254633449270e-01
1.880000000000000074e-02,-3.691245515678102107e-01,1.053868302733432377e-01
1.890000000000000013e-02,-3.383877295335823709e-01,1.168320186370900293e-01
1.899999999999999953e-02,-3.082632433985412757e-01,1.153676173603126465e-01
1.910000000000000239e-02,-2.798713215384168174e-01,1.097381513231498740e-01
1.920000000000000179e-02,-2.488246865123593943e-01,1.196433965067251193e-01
1.930000000000000118e-02,-2.171682378365740462e-01,1.224818622826936293e-01
1.940000000000000058e-02,-1.879321196746990552e-01,1.144426309244650636e-01
1.949999999999999997e-02,-1.570221532019316357e-01,1.208031309582368457e-01
1.959999999999999937e-02,-1.243691773661242811e-01,1.275961748764368187e-01
1.970000000000000223e-02,-9.419853334815461721e-02,1.193626041679569094e-01
1.980000000000000163e-02,-6.369113526865252672e-02,1.209373587631491359e-01
1.990000000000000102e-02,-3.068724296360691994e-02,1.303135575860673301e-01


==> images/data/Ilike_ifed_dt1e-5.csv <==
t,i,v
1.000000000000000082e-05,2.949776929261749021e-03,1.016509771827022873e-01
2.000000000000000164e-05,6.659641990188003638e-03,1.289053862910640724e-01
3.000000000000000415e-05,8.877434594261062253e-03,7.853348530602230482e-02
4.000000000000000327e-05,1.326362854113365825e-02,1.535433082061058996e-01
5.000000000000000240e-05,1.488524953142520736e-02,5.934958900077421523e-02
6.000000000000000830e-05,1.976445826093702410e-02,1.714569906944901911e-01
7.000000000000000742e-05,2.101342410425428853e-02,4.752140712787107646e-02
8.000000000000000654e-05,2.612973786215398025e-02,1.803825186202707431e-01
9.000000000000000567e-05,2.728435670260953225e-02,4.506057755529874198e-02
1.000000000000000048e-04,3.234691283651363464e-02,1.792154612041965134e-01
1.100000000000000039e-04,3.369930898947987030e-02,5.249860418938349926e-02
1.200000000000000166e-04,3.842507854920991506e-02,1.682701374630229119e-01
1.300000000000000157e-04,4.023818374396775227e-02,6.886453267374322007e-02
1.400000000000000148e-04,4.439360525414198094e-02,1.492670523527416804e-01
1.500000000000000140e-04,4.686244598693197622e-02,9.184893188542278541e-02
1.600000000000000131e-04,5.029777931437648397e-02,1.250934034323048505e-01
1.700000000000000122e-04,5.352075754827245735e-02,1.181530018271365196e-01
1.800000000000000113e-04,5.619210221254715421e-02,9.938463613901125926e-02
1.900000000000000105e-04,6.015649574533631083e-02,1.439786920381908586e-01
2.000000000000000096e-04,6.213223329847123583e-02,7.599289248165122523e-02
2.100000000000000087e-04,6.671604989954275922e-02,1.655902917991035617e-01
2.200000000000000078e-04,6.816676232155899351e-02,5.842217970238853392e-02
2.300000000000000070e-04,7.315667443555325111e-02,1.798658441540395281e-01
2.400000000000000332e-04,7.433002222439552553e-02,4.931404932457875145e-02
2.500000000000000052e-04,7.945274317723473312e-02,1.847577059695394430e-01
2.600000000000000314e-04,8.063700012960134389e-02,5.005978422647124754e-02
2.700000000000000035e-04,8.559948420499156885e-02,1.795946800806787480e-01
2.800000000000000297e-04,8.708109534885891123e-02,6.059632886532717588e-02
2.900000000000000017e-04,9.161364571835728388e-02,1.651813792841264339e-01
3.000000000000000279e-04,9.363505442539996060e-02,7.941608257134197268e-02
3.099999999999999999e-04,9.753099493642831963e-02,1.436802652857268325e-01
3.200000000000000262e-04,1.002549454882242091e-01,1.037891617429606145e-01
3.300000000000000524e-04,1.034010179829153164e-01,1.182937630305697513e-01
3.400000000000000244e-04,1.068865871729220707e-01,1.301654640866522772e-01
3.500000000000000507e-04,1.092796010696941295e-01,9.279326477047200594e-02
3.600000000000000227e-04,1.134734858815269476e-01,1.546973713141004403e-01
3.700000000000000489e-04,1.152207694925685977e-01,7.096434044152265253e-02
3.800000000000000209e-04,1.199651134725447099e-01,1.738062070819847704e-01
3.900000000000000471e-04,1.212687008569466596e-01,5.604982967385214315e-02
4.000000000000000192e-04,1.263243068127605784e-01,1.847090607350176383e-01
4.100000000000000454e-04,1.274511873401423800e-01,5.027277514475148035e-02
4.200000000000000174e-04,1.325327007570259730e-01,1.858284917569879013e-01
4.300000000000000436e-04,1.337755094313317628e-01,5.450940428097234697e-02
4.400000000000000157e-04,1.385933946083587054e-01,1.770248016455806817e-01
4.500000000000000419e-04,1.402273282905808494e-01,6.816029986650554151e-02
4.600000000000000139e-04,1.445304598164546817e-01,1.596167040693462491e-01
4.700000000000000401e-04,1.467727597214233959e-01,8.923871646727107865e-02
4.800000000000000664e-04,1.503853613370180475e-01,1.361873544070515973e-01
4.900000000000000926e-04,1.533633247335124128e-01,1.146630555634267357e-01
5.000000000000000104e-04,1.562108193336163575e-01,1.102042807875511093e-01
5.100000000000000366e-04,1.599430475526071316e-01,1.407104385745799602e-01
5.200000000000000629e-04,1.620630143680671653e-01,8.550916517442957998e-02
5.300000000000000891e-04,1.664566576235854967e-01,1.635646742951267774e-01
5.400000000000000069e-04,1.679932838099793269e-01,6.575254510924508078e-02
5.500000000000000331e-04,1.728576870585153968e-01,1.798779083911231647e-01
5.600000000000000594e-04,1.740405303869758391e-01,5.385664333270127890e-02
5.700000000000000856e-04,1.791152734244699229e-01,1.872633912965862846e-01
5.800000000000000034e-04,1.802254613314953346e-01,5.158536929726641185e-02
5.900000000000000296e-04,1.852186654320253922e-01,1.846467591277945741e-01
6.000000000000000559e-04,1.865475049282265263e-01,5.928478491839441616e-02
6.100000000000000821e-04,1.911787692645002257e-01,1.724241941531647615e-01
6.199999999999999999e-04,1.929848587396687798e-01,7.583221859537306320e-02
6.300000000000000261e-04,1.970265077929912179e-01,1.524041663636138688e-01
6.400000000000000524e-04,1.994976624154646827e-01,9.880152328043385890e-02
6.500000000000000786e-04,2.028082337472992547e-01,1.275413163178166498e-01
6.600000000000001048e-04,2.060338276858736661e-01,1.248201562636991613e-01
6.700000000000000226e-04,2.085788726047559938e-01,1.015016846635055509e-01
6.800000000000000488e-04,2.125366683935877299e-01,1.500655346157409309e-01
6.900000000000000751e-04,2.143938035910193107e-01,7.812321829050997146e-02
7.000000000000001013e-04,2.189532068482436256e-01,1.708276161267352211e-01
7.100000000000000191e-04,2.203006742013216002e-01,6.085099662155988437e-02
7.200000000000000453e-04,2.252419347030592822e-01,1.840549155224830424e-01
7.300000000000000716e-04,2.263323522775548546e-01,5.223025246163756630e-02
7.400000000000000978e-04,2.313788858032734541e-01,1.878036064433111496e-01
7.500000000000000156e-04,2.325020535730865368e-01,5.353183717395540442e-02
7.600000000000000418e-04,2.373611276194055875e-01,1.815236044236820390e-01
7.700000000000000681e-04,2.388013612736542557e-01,6.456521658614140791e-02
7.800000000000000943e-04,2.432071572439110374e-01,1.661395418408590785e-01
7.900000000000000121e-04,2.452014290081139247e-01,8.370652906079878441e-02
8.000000000000000383e-04,2.489541439161564729e-01,1.439147247463004320e-01
8.100000000000000646e-04,2.516571908068459540e-01,1.081375847917383226e-01
8.200000000000000908e-04,2.546524232967894430e-01,1.181180547095170841e-01
8.300000000000001170e-04,2.581139575634443517e-01,1.342606238789789130e-01
8.400000000000000348e-04,2.603580548100489223e-01,9.254300093996119247e-02
8.500000000000000611e-04,2.645154301454735735e-01,1.582277905946485597e-01
8.600000000000000873e-04,2.661245359139601252e-01,7.094933216044314872e-02
8.700000000000001135e-04,2.708119495307954039e-01,1.765074395347631109e-01
8.800000000000000313e-04,2.719948942750496923e-01,5.650983384365623058e-02
8.900000000000000576e-04,2.769677693424167364e-01,1.864038622348150598e-01
9.000000000000000838e-04,2.779953200738973229e-01,5.134339943650229748e-02
9.100000000000001100e-04,2.829662815787242214e-01,1.864540365777331565e-01
9.200000000000000278e-04,2.841312767787572136e-01,5.620321460830009913e-02
9.300000000000000541e-04,2.888124254588093631e-01,1.766429339285504330e-01
9.400000000000000803e-04,2.903866619487415757e-01,7.036593051489878348e-02
9.500000000000001065e-04,2.945319254900657935e-01,1.584057468677819991e-01
9.600000000000001327e-04,2.967261420415568396e-01,9.173813175645455231e-02
9.700000000000000505e-04,3.001674709296043853e-01,1.344166943371484235e-01
9.800000000000001852e-04,3.031003171585538447e-01,1.171644139584967631e-01
9.899999999999999946e-04,3.057723982323206080e-01,1.081954780372210156e-01
1.000000000000000021e-03,3.094529561236161186e-01,1.428917701863927914e-01
1.010000000000000047e-03,3.114028070523253700e-01,8.358931979539910295e-02
1.020000000000000073e-03,3.157292373549613340e-01,1.651219239740569777e-01
1.030000000000000100e-03,3.171092696840568936e-01,6.420678537770528604e-02
1.040000000000000126e-03,3.218837812710974022e-01,1.805702858453985260e-01
1.050000000000000152e-03,3.229293536899780492e-01,5.288675645536891623e-02
1.060000000000000178e-03,3.278872943768068593e-01,1.869493624664869680e-01
1.069999999999999988e-03,3.288820586584476069e-01,5.128064060971340016e-02
1.080000000000000014e-03,3.337308455754864345e-01,1.833054021266586342e-01
1.090000000000000040e-03,3.349649856256811664e-01,5.960935576965434302e-02
1.100000000000000066e-03,3.394271458369985117e-01,1.701587551475527982e-01
1.110000000000000092e-03,3.411546556032891697e-01,7.663083165230909211e-02
1.120000000000000119e-03,3.450086433500469951e-01,1.494273136093386134e-01
1.130000000000000145e-03,3.474099303676792538e-01,9.982279742500928255e-02
1.140000000000000171e-03,3.505227136305866242e-01,1.241442663489212145e-01
1.150000000000000197e-03,3.536780324819357446e-01,1.257539979292871812e-01
1.160000000000000007e-03,3.560246535529646983e-01,9.801173083220088289e-02
1.170000000000000033e-03,3.599022776128225076e-01,1.505891361058987188e-01
1.180000000000000059e-03,3.615695089891390879e-01,7.485594003363427174e-02
1.190000000000000085e-03,3.660303829354752403e-01,1.706533366265250984e-01
1.200000000000000112e-03,3.672039400395968878e-01,5.806414721349061059e-02
1.210000000000000138e-03,3.720221265496977403e-01,1.829729358411829598e-01
1.220000000000000164e-03,3.729593202921358541e-01,5.008617326385428337e-02
1.230000000000000190e-03,3.778552331771180550e-01,1.857131220816821138e-01
1.240000000000000000e-03,3.788470855577040775e-01,5.207386322828518738e-02
1.250000000000000026e-03,3.835286183219961953e-01,1.784479674315794795e-01
1.260000000000000052e-03,3.848570172107012022e-01,6.371158951956172600e-02
1.270000000000000078e-03,3.890625138124667592e-01,1.622231025018545103e-01
1.280000000000000105e-03,3.909587120871922949e-01,8.326271097299461910e-02
1.290000000000000131e-03,3.944954568741300127e-01,1.394018554140609989e-01
1.300000000000000157e-03,3.971060230339435448e-01,1.078251423844623635e-01
1.310000000000000183e-03,3.998785850517278528e-01,1.133174567211157058e-01
1.320000000000000210e-03,4.032438167694004094e-01,1.337584572725206422e-01
1.330000000000000019e-03,4.052680767972411946e-01,8.778249618367479912e-02
1.340000000000000045e-03,4.093160536591845533e-01,1.572196298848017315e-01
1.350000000000000071e-03,4.107168506388727547e-01,6.652786732941488868e-02
1.360000000000000098e-03,4.152740017635802028e-01,1.747286086127050053e-01
1.370000000000000124e-03,4.162667439534474823e-01,5.265369957572859499e-02
1.380000000000000150e-03,4.210833747718026321e-01,1.836804541422165926e-01
1.390000000000000176e-03,4.219423227445409652e-01,4.817314730187401139e-02
1.400000000000000203e-03,4.267293447420705821e-01,1.827287065944091793e-01
1.410000000000000012e-03,4.277472329793897132e-01,5.371611459366650715e-02
1.420000000000000038e-03,4.322186909327518367e-01,1.719835437479576290e-01
1.430000000000000064e-03,4.336636311520796205e-01,6.843657399845748390e-02
1.440000000000000091e-03,4.375787692545541896e-01,1.529955703584524318e-01
1.450000000000000117e-03,4.396547769861889887e-01,9.013706308831208325e-02
1.460000000000000143e-03,4.428534530539983138e-01,1.285276218533516202e-01
1.470000000000000169e-03,4.456704075041041380e-01,1.155920972632689669e-01
1.480000000000000196e-03,4.480966441512543308e-01,1.021481908605988143e-01
1.490000000000000222e-03,4.516541011493269142e-01,1.410228345647263903e-01
1.500000000000000031e-03,4.533643073518703881e-01,7.770626649775592976e-02
1.510000000000000057e-03,4.575515482759444641e-01,1.626532001000153271e-01
1.520000000000000084e-03,4.587062013885089828e-01,5.876489369926103656e-02
1.530000000000000110e-03,4.633185113536957833e-01,1.772656198632223401e-01
1.540000000000000136e-03,4.641585242207473816e-01,4.807683164098544570e-02
1.550000000000000162e-03,4.689273021281994969e-01,1.826745003158101177e-01
1.560000000000000189e-03,4.697385530556103528e-01,4.717945160862224013e-02
1.570000000000000215e-03,4.743708243495165511e-01,1.780479043721223398e-01
1.580000000000000024e-03,4.754420694271561665e-01,5.616848212560070219e-02
1.590000000000000050e-03,4.796635857705700556e-01,1.640299864551716391e-01
1.600000000000000077e-03,4.812439480028148919e-01,7.368393435595411989e-02
1.610000000000000103e-03,4.848395305927528653e-01,1.426461799133709185e-01
1.620000000000000129e-03,4.871018217033297182e-01,9.711025002550219276e-02
1.630000000000000155e-03,4.899470125150581779e-01,1.170051575517505049e-01
1.640000000000000182e-03,4.929622847918378459e-01,1.229612117806256066e-01
1.650000000000000208e-03,4.950416460564415200e-01,9.084131724290786525e-02
1.660000000000000234e-03,4.987687203829751503e-01,1.473930205624826850e-01
1.670000000000000043e-03,5.001780909125499441e-01,6.796523954323320516e-02
1.680000000000000070e-03,5.044696006005749966e-01,1.667699457013525899e-01
1.690000000000000096e-03,5.054019757816748948e-01,5.170289497163114284e-02
1.700000000000000122e-03,5.100260382741205190e-01,1.781994058330186315e-01
1.710000000000000148e-03,5.107431516675666749e-01,4.440616767455809327e-02
1.720000000000000175e-03,5.154174777095426041e-01,1.799576472809096828e-01
1.730000000000000201e-03,5.162112676964668578e-01,4.710677367476633765e-02
1.740000000000000227e-03,5.206446886551500119e-01,1.717434235659436870e-01
1.750000000000000036e-03,5.217943193168583793e-01,5.936440711154456623e-02
1.760000000000000063e-03,5.257296216701088376e-01,1.547223458960329256e-01
1.770000000000000089e-03,5.274603840389474607e-01,7.933155491574765683e-02
1.780000000000000115e-03,5.307121461661445938e-01,1.313553232280533500e-01
1.790000000000000141e-03,5.331622877431186902e-01,1.040253892770059418e-01
1.800000000000000168e-03,5.356441524000343790e-01,1.050364376173902603e-01
1.810000000000000194e-03,5.388445162364265961e-01,1.297667305982382335e-01
1.820000000000000220e-03,5.405818838386198255e-01,7.959344217857493298e-02
1.830000000000000246e-03,5.444513540267212903e-01,1.527215038104391687e-01
1.840000000000000056e-03,5.455776288527740547e-01,5.872444245898698206e-02
1.850000000000000082e-03,5.499350528412263461e-01,1.694649949072563333e-01
1.860000000000000108e-03,5.506719956178823816e-01,4.545369344156269253e-02
1.870000000000000134e-03,5.552628280528182358e-01,1.774858378988421193e-01
1.880000000000000161e-03,5.558879047746917434e-01,4.168650897198103444e-02
1.890000000000000187e-03,5.604216524655664111e-01,1.755556112030292326e-01
1.900000000000000213e-03,5.612271862115106869e-01,4.792889775342475817e-02
1.910000000000000239e-03,5.654201433326331294e-01,1.639096187750574973e-01
1.920000000000000265e-03,5.666702791591440302e-01,6.321308180773049790e-02
1.930000000000000075e-03,5.702872639057594562e-01,1.442122739458049363e-01
1.940000000000000101e-03,5.721790805604551888e-01,8.523992061602420067e-02
1.950000000000000127e-03,5.750680304669755216e-01,1.193121474734874649e-01
1.960000000000000370e-03,5.777025229542451790e-01,1.107173017127803805e-01
1.969999999999999963e-03,5.798168581201847971e-01,9.282276460717048261e-02
1.979999999999999989e-03,5.831840585287044743e-01,1.358445600777943574e-01
1.990000000000000015e-03,5.845895220531929226e-01,6.859084049419900131e-02
2.000000000000000042e-03,5.885699530934993540e-01,1.568719029282877320e-01
2.010000000000000068e-03,5.894349203562053718e-01,5.013014156025721174e-02
2.020000000000000094e-03,5.938171622653988235e-01,1.706521599877565132e-01
2.030000000000000120e-03,5.943878477966654250e-01,4.010443299953606738e-02
2.040000000000000147e-03,5.988996375429079810e-01,1.751039931296577146e-01
2.050000000000000173e-03,5.994638458004835080e-01,3.993543641298336749e-02
2.060000000000000199e-03,6.038121300453371809e-01,1.695181891588602163e-01
2.070000000000000225e-03,6.046568859998331380e-01,4.959361736961729467e-02
2.080000000000000251e-03,6.085709336441945672e-01,1.546620319935502752e-01
2.090000000000000278e-03,6.099402280738328574e-01,6.760253214726222315e-02
2.100000000000000304e-03,6.132114578885936584e-01,1.326663904865882371e-01
2.110000000000000330e-03,6.152703258806033748e-01,9.125611336066620505e-02
2.120000000000000356e-03,6.177829879067056051e-01,1.067121332290065644e-01
2.130000000000000383e-03,6.205932069677132512e-01,1.170169119853308598e-01
2.139999999999999975e-03,6.223414026578153457e-01,8.056202506234642902e-02
2.150000000000000001e-03,6.258523864128671121e-01,1.410366769625018835e-01
2.160000000000000028e-03,6.269409218514422344e-01,5.800695941239798065e-02
2.170000000000000054e-03,6.309971515394816599e-01,1.597227443342743303e-01
2.180000000000000080e-03,6.316260994228889425e-01,4.230809346396106896e-02
2.190000000000000106e-03,6.359899952478692553e-01,1.702666668451513765e-01
2.200000000000000133e-03,6.364252373373393556e-01,3.571693377273958692e-02
2.210000000000000159e-03,6.408121082233246835e-01,1.710575844993170169e-01
2.220000000000000185e-03,6.413461924262725544e-01,3.914397493901988767e-02
2.230000000000000211e-03,6.454661185175707416e-01,1.619192748177657182e-01
2.240000000000000237e-03,6.463751918557470999e-01,5.202471450035933004e-02
2.250000000000000264e-03,6.499756766716384693e-01,1.441360930600757151e-01
2.260000000000000290e-03,6.514788322741559279e-01,7.240274255779842461e-02
2.270000000000000316e-03,6.543819472069608567e-01,1.202639528102410343e-01
2.280000000000000342e-03,6.566089673107029512e-01,9.721764614889759348e-02
2.290000000000000369e-03,6.587375228161427287e-01,9.375420195857625538e-02
2.300000000000000395e-03,6.617097655327064398e-01,1.227554077934686211e-01
2.309999999999999987e-03,6.630986570702134264e-01,6.844570648716338801e-02
2.320000000000000014e-03,6.667258991537681201e-01,1.451949711913516905e-01
2.330000000000000040e-03,6.675169575032805502e-01,4.799988300941421954e-02
2.340000000000000066e-03,6.716106592215752569e-01,1.611706100042376577e-01
2.350000000000000092e-03,6.720317646934728106e-01,3.536190298063091042e-02
2.360000000000000119e-03,6.763328018913626893e-01,1.682671933515776097e-01
2.370000000000000145e-03,6.766643345817932031e-01,3.232725051357147189e-02
2.380000000000000171e-03,6.808811193112634941e-01,1.653756435193899643e-01
2.390000000000000197e-03,6.814146835011143377e-01,3.927750038950943851e-02
2.400000000000000223e-03,6.852660622217943143e-01,1.528561553997224709e-01
2.410000000000000250e-03,6.862615588574618730e-01,5.512416104077259849e-02
2.420000000000000276e-03,6.895181750497206830e-01,1.324851894561409060e-01
2.430000000000000302e-03,6.911655398959627439e-01,7.746886454397045041e-02
2.440000000000000328e-03,6.936835741502666020e-01,1.071940455261420622e-01
2.450000000000000355e-03,6.960748129067257928e-01,1.029563419427444310e-01
2.460000000000000381e-03,6.978171345605790332e-01,8.063746620591176473e-02
2.470000000000000407e-03,7.009327693111896407e-01,1.277681834509206416e-01
2.480000000000000000e-03,7.019743881139525188e-01,5.665581724983062561e-02
2.490000000000000026e-03,7.056863105254664870e-01,1.481847845526620688e-01
2.500000000000000052e-03,7.062033241289636942e-01,3.870988578756939802e-02
2.510000000000000078e-03,7.102936362824273653e-01,1.611327778243049902e-01
2.520000000000000104e-03,7.105373022029188856e-01,2.937161086236336066e-02
2.530000000000000131e-03,7.147303698503829628e-01,1.646372758196653907e-01
2.540000000000000157e-03,7.149901161079615930e-01,2.994557073454361465e-02
2.550000000000000183e-03,7.189931197088667014e-01,1.581125412540132225e-01
2.560000000000000209e-03,7.195539383273240608e-01,4.027700264401069818e-02
2.570000000000000236e-03,7.230999531598156782e-01,1.424481870907551850e-01
2.580000000000000262e-03,7.242004464321983859e-01,5.877457737932510751e-02
2.590000000000000288e-03,7.270877118998324562e-01,1.198782582312972328e-01
2.600000000000000314e-03,7.288849656414767564e-01,8.264458938491046902e-02
2.610000000000000341e-03,7.310065648906851621e-01,9.365246512546829272e-02
2.620000000000000367e-03,7.335530186250525109e-01,1.083021125222533299e-01
2.630000000000000393e-03,7.349126000860470853e-01,6.755792748071207110e-02
2.640000000000000419e-03,7.381483169292786251e-01,1.318985563901434177e-01
2.650000000000000012e-03,7.388595454070375768e-01,4.536187382111873945e-02
2.660000000000000038e-03,7.426210201600591532e-01,1.498880569745374147e-01
2.670000000000000064e-03,7.428908363835634576e-01,3.025720413782888307e-02
2.680000000000000090e-03,7.469350461794538321e-01,1.595493352272166765e-01
2.690000000000000117e-03,7.470332003950622690e-01,2.439264230034493899e-02
2.700000000000000143e-03,7.510733561648174073e-01,1.593861270040418110e-01
2.710000000000000169e-03,7.512926980735507021e-01,2.855650890474501283e-02
2.720000000000000195e-03,7.550404379147969136e-01,1.493474184385857606e-01
2.730000000000000222e-03,7.556538072037649600e-01,4.206070983270698144e-02
2.740000000000000248e-03,7.588616215027335077e-01,1.308349623492484071e-01
2.750000000000000274e-03,7.600816833549973728e-01,6.284200776818578416e-02
2.760000000000000300e-03,7.625793267126431685e-01,1.064969507757980854e-01
2.770000000000000327e-03,7.645272628279748961e-01,8.776565585320965368e-02
2.780000000000000353e-03,7.662467977087182858e-01,7.983837390143017076e-02
2.790000000000000379e-03,7.689344607719673652e-01,1.130867339298145952e-01
2.800000000000000405e-03,7.699202422587694272e-01,5.470511327673133195e-02
2.810000000000000431e-03,7.732483996535635118e-01,1.350012641672497238e-01
2.820000000000000024e-03,7.736505372421564886e-01,3.471805284366526884e-02
2.830000000000000050e-03,7.774234634159957746e-01,1.502060513472507630e-01
2.840000000000000076e-03,7.774757177530090546e-01,2.274015285606059006e-02
2.850000000000000103e-03,7.814299863783681355e-01,1.563847781320806818e-01
2.860000000000000129e-03,7.814153567294862546e-01,2.045516658279752931e-02
2.870000000000000155e-03,7.852585960450457758e-01,1.525488855227584706e-01
2.880000000000000181e-03,7.854676610135328252e-01,2.811983192737639234e-02
2.890000000000000208e-03,7.889215697979793385e-01,1.391830861315588863e-01
2.900000000000000234e-03,7.896097130359559513e-01,4.452610339209438911e-02
2.910000000000000260e-03,7.924510048361633752e-01,1.181739951319166759e-01
2.920000000000000286e-03,7.938008199838454404e-01,6.717892639292076529e-02
2.930000000000000313e-03,7.958940729912623580e-01,9.253255206123198184e-02
2.940000000000000339e-03,7.979884811461195326e-01,9.266343636316855259e-02
2.950000000000000365e-03,7.993060549084831656e-01,6.595082885196489053e-02
2.960000000000000391e-03,8.021160903644535267e-01,1.171475057884138748e-01
2.970000000000000417e-03,8.027421841143195236e-01,4.225879851163617806e-02
2.980000000000000444e-03,8.061312460644549649e-01,1.369457054093002057e-01
2.990000000000000036e-03,8.062494950174368125e-01,2.486058964582493411e-02
3.000000000000000062e-03,8.099934394335388532e-01,1.490616720612598922e-01
3.010000000000000089e-03,8.098598802012632047e-01,1.623360803398743446e-02
3.020000000000000115e-03,8.136799956634229725e-01,1.516290928232629787e-01
3.030000000000000141e-03,8.135853751589370297e-01,1.756389684885176564e-02
3.040000000000000167e-03,8.171893881221262701e-01,1.441863264139809087e-01
3.050000000000000194e-03,8.174163653908137483e-01,2.857162918157776441e-02
3.060000000000000220e-03,8.205414421612789999e-01,1.277443712849766488e-01
3.070000000000000246e-03,8.213229802937948021e-01,4.755228393667287889e-02
3.080000000000000272e-03,8.237743967984971771e-01,1.046380925109385018e-01
3.090000000000000299e-03,8.252594681645646357e-01,7.162748588759955404e-02
3.100000000000000325e-03,8.269392551452559026e-01,7.818257047371938995e-02
3.110000000000000351e-03,8.291709074266262469e-01,9.716861220735484306e-02
3.120000000000000377e-03,8.300922592414237133e-01,5.218532398987653365e-02
3.130000000000000403e-03,8.330012700085560606e-01,1.203308050521006423e-01
3.140000000000000430e-03,8.332865909093216672e-01,3.038587017063681256e-02
3.150000000000000456e-03,8.367016445589217088e-01,1.376188040198483287e-01
3.160000000000000048e-03,8.365645264645666934e-01,1.590551444082812654e-02
3.170000000000000075e-03,8.402374155959748681e-01,1.464013239091693785e-01
3.180000000000000101e-03,8.399511932948460213e-01,1.078790338629128168e-02
3.190000000000000127e-03,8.435933367116569270e-01,1.452983168904594391e-01
3.200000000000000153e-03,8.434508533228139981e-01,1.569835150969201010e-02
3.210000000000000180e-03,8.467757544430306593e-01,1.343840268861443976e-01
3.220000000000000206e-03,8.470462553245319270e-01,2.982591037156186523e-02
3.230000000000000232e-03,8.498116550655042678e-01,1.151761064275460822e-01
3.240000000000000258e-03,8.507011536967694632e-01,5.100268458187328519e-02
3.250000000000000284e-03,8.527446726889029716e-01,9.041225730860991128e-02
3.260000000000000311e-03,8.543656239211062653e-01,7.602293410264288065e-02
3.270000000000000337e-03,8.556286497699349125e-01,6.364735495920632868e-02
3.280000000000000363e-03,8.579833901306813670e-01,1.011147968451871909e-01
3.290000000000000389e-03,8.585196926143190410e-01,3.873025487015757662e-02
3.300000000000000416e-03,8.615000871259245185e-01,1.224954066836095035e-01
3.310000000000000442e-03,8.614678971754613501e-01,1.923746246731905529e-02
3.320000000000000468e-03,8.648712435866622306e-01,1.369275963484309078e-01
3.330000000000000061e-03,8.645099564453762042e-01,7.946701614485976450e-03
3.340000000000000087e-03,8.680688067143246256e-01,1.421963034658857705e-01
3.350000000000000113e-03,8.676637428243415551e-01,6.428208199478916383e-03
3.360000000000000139e-03,8.710852530783023129e-01,1.374345574063370878e-01
3.370000000000000166e-03,8.709256594614708247e-01,1.481361689565228665e-02
3.380000000000000192e-03,8.739346769795687253e-01,1.232510545021221066e-01
3.390000000000000218e-03,8.742711509171440243e-01,3.177659353732948527e-02
3.400000000000000244e-03,8.766506981117309083e-01,1.016405978388694592e-01
3.410000000000000270e-03,8.776582997278631337e-01,5.472806122192772765e-02
3.420000000000000297e-03,8.792814968818593035e-01,7.569053639115284893e-02
3.430000000000000323e-03,8.810339761789086621e-01,8.019715454806403132e-02
3.440000000000000349e-03,8.818827048359227927e-01,4.912641151411268475e-02
3.450000000000000375e-03,8.843416409408051404e-01,1.043421092945333029e-01
3.460000000000000402e-03,8.845092018008884338e-01,2.576370206835665311e-02
3.470000000000000428e-03,8.875296475865251944e-01,1.235155595278805835e-01
3.480000000000000454e-03,8.872070205785571595e-01,8.946290244597978128e-03
3.490000000000000480e-03,8.905588255872789460e-01,1.348013492515128808e-01
3.500000000000000073e-03,8.900065568065373967e-01,1.054423262495169343e-03
3.510000000000000099e-03,8.934082288428980556e-01,1.364436795525970914e-01
3.520000000000000125e-03,8.929180779199042961e-01,3.154360511179675561e-03
3.530000000000000152e-03,8.960782005989637033e-01,1.281055100457512974e-01
3.540000000000000178e-03,8.959301960373563523e-01,1.484150996107491509e-02
3.550000000000000204e-03,8.985903070036717066e-01,1.109181653467872647e-01
3.560000000000000230e-03,8.990115274666148348e-01,3.429995488214214461e-02
3.570000000000000256e-03,9.009841464210759376e-01,8.731482776854875005e-02
3.580000000000000283e-03,9.021152941930290492e-01,5.856968615422332436e-02
3.590000000000000309e-03,9.033115058160663402e-01,6.067249069597450972e-02
3.600000000000000335e-03,9.051861933001992266e-01,8.398226445843913479e-02
3.610000000000000361e-03,9.056287244584437790e-01,3.481497085039594874e-02
3.620000000000000388e-03,9.081685181516511163e-01,1.067006023651233398e-01
3.630000000000000414e-03,9.079883854601790150e-01,1.345018269878053840e-02
3.640000000000000440e-03,9.110143423713836786e-01,1.232837607003033770e-01
3.650000000000000466e-03,9.104315633924686679e-01,-3.755327759590447760e-04
3.660000000000000493e-03,9.136905565719513067e-01,1.311932536839235663e-01
3.670000000000000085e-03,9.129817629547148927e-01,-4.725730298730691260e-03
3.680000000000000111e-03,9.161837257801481726e-01,1.291666759096572470e-01
3.690000000000000138e-03,9.156414455261135954e-01,9.411880606636534915e-04
3.700000000000000164e-03,9.185020519097140124e-01,1.174034749360200053e-01
3.710000000000000190e-03,9.183916520108426074e-01,1.569226178176103687e-02
3.720000000000000216e-03,9.206741516073356779e-01,9.753559269862235870e-02
3.730000000000000242e-03,9.211947775612018274e-01,3.725726137199315835e-02
3.740000000000000269e-03,9.227448301442415790e-01,7.238732446807802368e-02
3.750000000000000295e-03,9.240000923742875960e-01,6.236283637711608624e-02
3.760000000000000321e-03,9.247684741831070365e-01,4.555967656798576987e-02
3.770000000000000347e-03,9.267511915717074888e-01,8.721415928335751744e-02
3.780000000000000374e-03,9.268010322451181171e-01,2.090042648924151161e-02
3.790000000000000400e-03,9.293942836282657050e-01,1.080535061037633804e-01
3.800000000000000426e-03,9.288917687279789615e-01,1.937868450578777123e-03
3.810000000000000452e-03,9.318860911630620913e-01,1.217131550464448653e-01
3.820000000000000479e-03,9.310759986877258365e-01,-8.638420673793474960e-03
3.830000000000000505e-03,9.342002075159191454e-01,1.260816635937274666e-01
3.840000000000000531e-03,9.333698781986241588e-01,-9.373397185076799698e-03
3.850000000000000124e-03,9.363309686766828621e-01,1.204145416887000691e-01
3.860000000000000150e-03,9.357680127843828188e-01,-2.606740359334312166e-04
3.870000000000000176e-03,9.382942736356109092e-01,1.054438406291316743e-01
3.880000000000000202e-03,9.382442385396246864e-01,1.725655580329470487e-02
3.890000000000000228e-03,9.401252322549782381e-01,8.327043568521211303e-02
3.900000000000000255e-03,9.407554597690490628e-01,4.049789233205638300e-02
3.910000000000000281e-03,9.418729846550979445e-01,5.705482011902849454e-02
3.920000000000000741e-03,9.432479777972738733e-01,6.594020080606929901e-02
3.930000000000000333e-03,9.435934572240435303e-01,3.055202909111031512e-02
3.939999999999999926e-03,9.456653812848767604e-01,8.973609560773723737e-02
3.950000000000000386e-03,9.453411206142182666e-01,7.559052912802183798e-03
3.959999999999999978e-03,9.479568370962900836e-01,1.082801650379563441e-01
3.970000000000000438e-03,9.471609599802885970e-01,-8.644038217832961460e-03
3.980000000000000031e-03,9.500845571670768486e-01,1.187395482164275290e-01
3.990000000000000491e-03,9.490818441344676115e-01,-1.577668977233707623e-02
4.000000000000000083e-03,9.520293486540120087e-01,1.194708226864850675e-01
4.010000000000000543e-03,9.511122644933127646e-01,-1.289353571377584162e-02
4.020000000000000136e-03,9.537934269541531451e-01,1.102618962176803163e-01
4.030000000000000596e-03,9.532390741951652924e-01,-5.235146546121576547e-04
4.040000000000000188e-03,9.554000783569975841e-01,9.236321724941624900e-02
4.050000000000000648e-03,9.554294119697900323e-01,1.940798747667145385e-02
4.060000000000000241e-03,9.568902212538923369e-01,6.830371955912734050e-02
4.070000000000000701e-03,9.576355261440934186e-01,4.386248102481991179e-02
4.080000000000000293e-03,9.583163746385706672e-01,4.151873115997737479e-02
4.090000000000000753e-03,9.598017923765783666e-01,6.913553660954806224e-02
4.100000000000000346e-03,9.597349170506370708e-01,1.584432973713498921e-02
4.109999999999999938e-03,9.618728880876540321e-01,9.140196786384835459e-02
4.120000000000000398e-03,9.611977798166753129e-01,-5.047134376432613374e-03
4.129999999999999991e-03,9.638019246014959407e-01,1.072787792536333829e-01
4.140000000000000450e-03,9.627447946754777997e-01,-1.818749463516141848e-02
4.150000000000000043e-03,9.655573357302033033e-01,1.143229600788285283e-01
4.160000000000000503e-03,9.643978209154880910e-01,-2.174955404915719995e-02
4.170000000000000095e-03,9.671275147773131797e-01,1.113911004182881193e-01
4.180000000000000555e-03,9.661575192464844086e-01,-1.531600841638663772e-02
4.190000000000000148e-03,9.685225123379277434e-01,9.880762332875908660e-02
4.200000000000000608e-03,9.680032449147344398e-01,5.916250346684285568e-05
4.210000000000000200e-03,9.697725473825038467e-01,7.831703656940032510e-02
4.220000000000000660e-03,9.698960758745086563e-01,2.200579871707207882e-02
4.230000000000000253e-03,9.709235516747966033e-01,5.282725746231393266e-02
4.240000000000000713e-03,9.717845327210589135e-01,4.718637798515305792e-02
4.250000000000000305e-03,9.720303997787971273e-01,2.598158663872579197e-02
4.260000000000000765e-03,9.736121441806261378e-01,7.178718125023943186e-02
4.270000000000000358e-03,9.731488262053290539e-01,1.622654369773484468e-03
4.279999999999999950e-03,9.753257503558443453e-01,9.207953618668185403e-02
4.290000000000000410e-03,9.743272130550745258e-01,-1.677317762378613755e-02
4.300000000000000003e-03,9.768833171907702617e-01,1.049685941298783565e-01
4.310000000000000463e-03,9.755994623774069119e-01,-2.660736916826473078e-02
4.320000000000000055e-03,9.782601132783331765e-01,1.084487289081292050e-01
4.330000000000000515e-03,9.769799987008932485e-01,-2.654158482656120491e-02
4.340000000000000108e-03,9.794523421736421875e-01,1.018987280152835878e-01
4.350000000000000568e-03,9.784616380797640511e-01,-1.669468063970451499e-02
4.360000000000000160e-03,9.804776929510400363e-01,8.617321578041924057e-02
4.370000000000000620e-03,9.800166373725426316e-01,1.374795119845075323e-03
4.380000000000000213e-03,9.813727298881543826e-01,6.347691132591876118e-02
4.390000000000000673e-03,9.816007703730660339e-01,2.489798107003871053e-02
4.400000000000000265e-03,9.821875029933361256e-01,3.704011041789839753e-02
4.410000000000000725e-03,9.831598277728577084e-01,5.030317856291147832e-02
4.420000000000000318e-03,9.829781766933811671e-01,1.064339844362990721e-02
4.430000000000000777e-03,9.846375894229929537e-01,7.374149047084148367e-02
4.440000000000000370e-03,9.837987557712341014e-01,-1.193882806663536765e-02
4.449999999999999963e-03,9.859840893666981243e-01,9.165324561454051000e-02
4.460000000000000422e-03,9.846931326157066788e-01,-2.749370047579184628e-02
4.470000000000000015e-03,9.871629644562193162e-01,1.012918757275317327e-01
4.480000000000000475e-03,9.856886199724079756e-01,-3.384280889699246841e-02
4.490000000000000067e-03,9.881567975779674828e-01,1.011281032082236575e-01
4.500000000000000527e-03,9.867919260780423363e-01,-3.016269310782638061e-02
4.510000000000000120e-03,9.889696754379375676e-01,9.107499754491941990e-02
4.520000000000000580e-03,9.879881608484268884e-01,-1.710606589776641345e-02
4.530000000000000172e-03,9.896265815171741975e-01,7.250080229140799803e-02
4.540000000000000632e-03,9.892430219510497391e-01,3.294256333596873396e-03
4.550000000000000225e-03,9.901697128083426502e-01,4.802753238498654043e-02
4.560000000000000685e-03,9.905078363046193601e-01,2.792451336917556662e-02
4.570000000000000277e-03,9.906522656547807060e-01,2.114518587328479554e-02
4.580000000000000737e-03,9.917267191320306985e-01,5.304824931418697376e-02
4.590000000000000330e-03,9.911306002702727769e-01,-4.301959573204843131e-03
4.600000000000000790e-03,9.928447914592797297e-01,7.485618948613234624e-02
4.610000000000000382e-03,9.916559431178496586e-01,-2.468097308059980302e-02
4.619999999999999975e-03,9.938162529267042800e-01,9.002683205583256187e-02
4.630000000000000435e-03,9.922668418399592793e-01,-3.710500866173595952e-02
4.640000000000000027e-03,9.946111167990117075e-01,9.621529465135897352e-02
4.650000000000000487e-03,9.929834889550858135e-01,-3.985808667694303725e-02
4.660000000000000080e-03,9.952196179276820986e-01,9.239834525384624242e-02
4.670000000000000540e-03,9.938047451429956602e-01,-3.264762688758598985e-02
4.680000000000000132e-03,9.956536464237384365e-01,7.902504441042823569e-02
4.690000000000000592e-03,9.947083034135608681e-01,-1.664750855829490173e-02
4.700000000000000185e-03,9.959449932090921331e-01,5.795062030645656975e-02
4.710000000000000644e-03,9.956539671695886495e-01,5.674680856487529859e-03
4.720000000000000237e-03,9.961406686415976708e-01,3.216350960348435956e-02
4.730000000000000697e-03,9.965895633134845832e-01,3.092080343540656168e-02
4.740000000000000289e-03,9.962959792916150636e-01,5.345477846148275966e-03
4.750000000000000749e-03,9.974586153333246941e-01,5.526225838702249205e-02
4.760000000000000342e-03,9.964663870572254556e-01,-1.867009362155233956e-02
4.770000000000000802e-03,9.982086531433838061e-01,7.500342392320641371e-02
4.780000000000000394e-03,9.966993423703598420e-01,-3.646245790619723204e-02
4.789999999999999987e-03,9.987989302708520922e-01,8.712552962937393508e-02
4.800000000000000447e-03,9.970272996864807391e-01,-4.552680887028839191e-02
4.810000000000000039e-03,9.992064191097861370e-01,8.973092491144213367e-02
4.820000000000000499e-03,9.974629377232411276e-01,-4.464298318166827484e-02
4.830000000000000092e-03,9.994291958261657394e-01,8.232233386371462514e-02
4.840000000000000552e-03,9.979972915643761100e-01,-3.405495862508294003e-02
4.850000000000000144e-03,9.994867222618265545e-01,6.587606624770696306e-02
4.860000000000000604e-03,9.986010698559593113e-01,-1.543497985497920347e-02
4.870000000000000197e-03,9.994169791466087638e-01,4.269832065782350194e-02
4.880000000000000657e-03,9.992289637030317140e-01,8.362569665265851340e-03
4.890000000000000249e-03,9.992708748277530084e-01,1.608579027231690425e-02
4.900000000000000709e-03,9.998263119012266165e-01,3.372120613499346442e-02
4.910000000000000302e-03,9.991047526355923969e-01,-1.015942710847388825e-02
4.920000000000000762e-03,1.000337145207646383e+00,5.679459124159516592e-02
4.930000000000000354e-03,9.989720961878281180e-01,-3.228946647155443023e-02
4.940000000000000814e-03,1.000712420148119230e+00,7.407258104850224234e-02
4.950000000000000407e-03,9.989156588994803077e-01,-4.716213522459169333e-02
4.959999999999999999e-03,1.000917236886660566e+00,8.289779499723888556e-02
4.970000000000000459e-03,9.989611699864586747e-01,-5.270342216248865425e-02
4.980000000000000052e-03,1.000935973703211967e+00,8.185671196792440596e-02
4.990000000000000512e-03,9.991135480943208469e-01,-4.821266167572874073e-02
5.000000000000000104e-03,1.000774585419541340e+00,7.098767022043638020e-02
5.010000000000000564e-03,9.993561766572700567e-01,-3.446565632083539721e-02
5.020000000000000157e-03,1.000459726912065417e+00,5.177524911381648637e-02
5.030000000000000616e-03,9.996533494473007764e-01,-1.360049282452737048e-02
5.040000000000000209e-03,1.000034829992069829e+00,2.693176942592631282e-02
5.050000000000000669e-03,9.999555243534228310e-01,1.119709259836774128e-02
5.060000000000000261e-03,9.995537128143904271e-01,-1.796803539455576375e-06
5.070000000000000721e-03,1.000206615925538722e+00,3.616256660054844446e-02
5.080000000000000314e-03,9.990726585406118909e-01,-2.517703054010872465e-02
5.090000000000000774e-03,1.000352247999063193e+00,5.750660547912339604e-02
5.100000000000000366e-03,9.986421346556615397e-01,-4.500430060937860716e-02
5.110000000000000826e-03,1.000347758270025977e+00,7.197275598449054401e-02
5.120000000000000419e-03,9.982993652205648383e-01,-5.668113466667527162e-02
5.130000000000000011e-03,1.000164770639150769e+00,7.731668169839323035e-02
5.140000000000000471e-03,9.980628549195533772e-01,-5.860455743537574397e-02
5.150000000000000064e-03,9.997953733137842081e-01,7.263645170431932974e-02
5.160000000000000524e-03,9.979296665284628221e-01,-5.060704094989224022e-02
5.170000000000000116e-03,9.992532836014540454e-01,5.850526629526101724e-02
5.180000000000000576e-03,9.978758545747027364e-01,-3.398112602975846691e-02
5.190000000000000169e-03,9.985718318108669500e-01,3.688714265143989285e-02
5.200000000000000629e-03,9.978599914699992635e-01,-1.128921844776813177e-02
5.210000000000000221e-03,9.977990571208682491e-01,1.084783838351294390e-02
5.220000000000000681e-03,9.978292660718409701e-01,1.401354107864513469e-02
5.230000000000000274e-03,9.969906402127938216e-01,-1.589630558424262249e-02
5.240000000000000734e-03,9.977272569418477177e-01,3.808771786409199250e-02
5.250000000000000326e-03,9.962017121019809407e-01,-3.952521772373757125e-02
5.260000000000000786e-03,9.975022395521756513e-01,5.727464485066651595e-02
5.270000000000000379e-03,9.954787418364048346e-01,-5.667737623046674444e-02
5.280000000000000838e-03,9.971147994388805946e-01,6.863485226870273681e-02
5.290000000000000431e-03,9.948527019940625049e-01,-6.494440272493655353e-02
5.300000000000000024e-03,9.965436367596854916e-01,7.038065682841854187e-02
5.310000000000000484e-03,9.943345126596432326e-01,-6.322556246136133706e-02
5.320000000000000076e-03,9.957887030394093619e-01,6.213924949095585987e-02
5.330000000000000536e-03,9.939134378967894312e-01,-5.188970538649744640e-02
5.340000000000000129e-03,9.948712122545630976e-01,4.500757559127659124e-02
5.350000000000000588e-03,9.935586694569070731e-01,-3.272099092804871268e-02
5.360000000000000181e-03,9.938305217581183681e-01,2.139087354121539317e-02
5.370000000000000641e-03,9.932238634310855963e-01,-8.656325651947335831e-03
5.380000000000000233e-03,9.927183451418324367e-01,-5.351218147563019563e-03
5.390000000000000693e-03,9.928539654993502328e-01,1.664685375350478252e-02
5.400000000000000286e-03,9.915911444745648673e-01,-3.139916361541670448e-02
5.410000000000000746e-03,9.923933165822904634e-01,3.934885794908411089e-02
5.420000000000000338e-03,9.905018259680363757e-01,-5.303558433765429708e-02
5.430000000000000798e-03,9.917938476776400059e-01,5.599277547504031421e-02
5.440000000000000391e-03,9.894919588617937523e-01,-6.719229108158931985e-02
5.450000000000000851e-03,9.910221597096250390e-01,6.401324182183042166e-02
5.460000000000000443e-03,9.885856618206171342e-01,-7.190187568388897721e-02
5.470000000000000036e-03,9.900644427406687376e-01,6.211397589610210407e-02
5.480000000000000496e-03,9.877860587350205668e-01,-6.658720319937613819e-02
5.490000000000000088e-03,9.889285131877136870e-01,5.045853578882546209e-02
5.500000000000000548e-03,9.870748242887920076e-01,-5.214633206235295276e-02
5.510000000000000141e-03,9.876426693024424885e-01,3.064626671904490188e-02
5.520000000000000601e-03,9.864148858931088837e-01,-3.082037217831294293e-02
5.530000000000000193e-03,9.862515319551877768e-01,5.476940395513499142e-03
5.540000000000000653e-03,9.857558847229844767e-01,-5.863674959213152627e-03
5.550000000000000246e-03,9.848094841301353597e-01,-2.146124154458361327e-02
5.560000000000000706e-03,9.850415944903263554e-01,1.893515025043455632e-02
5.570000000000000298e-03,9.833726717339810186e-01,-4.631982960315427639e-02
5.580000000000000758e-03,9.842181992508619581e-01,3.981075783919261341e-02
5.590000000000000351e-03,9.819907498201450036e-01,-6.555628862981416338e-02
5.600000000000000810e-03,9.832422212261011651e-01,5.357516377452270495e-02
5.610000000000000403e-03,9.806995796474627936e-01,-7.645545191386410311e-02
5.620000000000000863e-03,9.820869259906735982e-01,5.808698114542384938e-02
5.630000000000000455e-03,9.795159578557536273e-01,-7.752910145553965071e-02
5.640000000000000048e-03,9.807462624613850766e-01,5.256652181874577751e-02
5.650000000000000508e-03,9.784351522552022784e-01,-6.873490998284938203e-02
5.660000000000000100e-03,9.792357607172573752e-01,3.771052695116699355e-02
5.670000000000000560e-03,9.774316045737497793e-01,-5.148270299591212878e-02
5.680000000000000153e-03,9.775902541546056534e-01,1.558967828076239688e-02
5.690000000000000613e-03,9.764626987891814602e-01,-2.842700165026358292e-02
5.700000000000000205e-03,9.758587607599590319e-01,-1.065611832376674693e-02
5.710000000000000665e-03,9.754750420716038484e-01,-3.076305635423125240e-03
5.720000000000000258e-03,9.740972751505099225e-01,-3.727993817270296162e-02
5.730000000000000718e-03,9.744123274327078921e-01,2.072321112351904401e-02
5.740000000000000310e-03,9.723605387424008040e-01,-6.047906381853532243e-02
5.750000000000000770e-03,9.732236295850245078e-01,3.935368434518625447e-02
5.760000000000000363e-03,9.706939901234266088e-01,-7.695471586531370256e-02
5.770000000000000823e-03,9.718709082750827122e-01,4.995806944831282514e-02
5.780000000000000415e-03,9.691270859999273624e-01,-8.439755168290802301e-02
5.790000000000000875e-03,9.703346130007841630e-01,5.086055082511898445e-02
5.800000000000000468e-03,9.676689761742053308e-01,-8.182739972882818735e-02
5.810000000000000060e-03,9.686165704688007860e-01,4.181317614868397536e-02
5.820000000000000520e-03,9.663071646226374378e-01,-6.973759894354747413e-02
5.830000000000000113e-03,9.667397233110778254e-01,2.403234469077181884e-02
5.840000000000000573e-03,9.650093573203292197e-01,-5.002235119737851593e-02
5.850000000000000165e-03,9.647447644083477769e-01,1.985923130648149695e-05
5.860000000000000625e-03,9.637282256577628381e-01,-2.569795282727655242e-02
5.870000000000000218e-03,9.626841552119719259e-01,-2.680538683628158614e-02
5.880000000000000678e-03,9.624083786199177926e-01,-4.588957484194375520e-04
5.890000000000000270e-03,9.606144174714814632e-01,-5.261037444508779443e-02
5.900000000000000730e-03,9.609945255220848637e-01,2.186579613578602116e-02
5.910000000000000323e-03,9.585878232670000942e-01,-7.371214786669168240e-02
5.920000000000000782e-03,9.594396221970280525e-01,3.787611021655980931e-02
5.930000000000000375e-03,9.566447128376122100e-01,-8.711977927398417698e-02
5.940000000000000835e-03,9.577118052421910166e-01,4.510142659081547295e-02
5.950000000000000427e-03,9.548075675054593647e-01,-9.097457455807468618e-02
5.960000000000000887e-03,9.557990899094372939e-01,4.236407808417523568e-02
5.970000000000000480e-03,9.530777127220668721e-01,-8.482351227227048762e-02
5.980000000000000072e-03,9.537111458899092398e-01,2.995268054753070369e-02
5.990000000000000532e-03,9.514351323322419729e-01,-6.968600450288783832e-02
6.000000000000000125e-03,9.514778839498214680e-01,9.579671601612823467e-03
6.010000000000000585e-03,9.498414267767179009e-01,-4.790377643212254816e-02
6.020000000000000177e-03,9.491450649158124087e-01,-1.587075806847992529e-02
6.030000000000000637e-03,9.482454733192640095e-01,-2.279630333529316169e-02
6.040000000000000230e-03,9.467675778768920303e-01,-4.276699887631678354e-02
6.050000000000000690e-03,9.465909619574235379e-01,1.827697216508550110e-03
6.060000000000000282e-03,9.444013725653452873e-01,-6.726454469095703714e-02
6.070000000000000742e-03,9.448246932523107766e-01,2.223080300955440625e-02
6.080000000000000335e-03,9.420952376404655437e-01,-8.587173068173006851e-02
6.090000000000000795e-03,9.429044204337023727e-01,3.529693750379984257e-02
6.100000000000000387e-03,9.398836315185762347e-01,-9.596365785009262905e-02
6.110000000000000847e-03,9.408050764818496337e-01,3.898991306904815712e-02
6.120000000000000440e-03,9.377816250384393149e-01,-9.616835146360129538e-02
6.130000000000000900e-03,9.385224770229035895e-01,3.265309423114468729e-02
6.140000000000000492e-03,9.357826942204356957e-01,-8.656877862249720557e-02
6.150000000000000085e-03,9.360739476985943108e-01,1.710606326197102942e-02
6.160000000000000545e-03,9.338596942603445417e-01,-6.869055819195460377e-02
6.170000000000000137e-03,9.334957865273937339e-01,-5.476054425338554472e-03
6.180000000000000597e-03,9.319688656325901821e-01,-4.527746839578137422e-02
6.190000000000000190e-03,9.308379362928235201e-01,-3.188259441203803585e-02
6.200000000000000649e-03,9.300562876153373182e-01,-1.988767496490483414e-02
6.210000000000000242e-03,9.281566467025609279e-01,-5.833990667892869492e-02
6.220000000000000702e-03,9.280658261428794686e-01,3.629927260657266411e-03
6.230000000000000294e-03,9.255062101460133084e-01,-8.106666530077551169e-02
6.240000000000000754e-03,9.259474096980054858e-01,2.170217892743582858e-02
6.250000000000000347e-03,9.229309838202769400e-01,-9.683044446380160986e-02
6.260000000000000807e-03,9.236644091465506801e-01,3.155746558701980065e-02
6.270000000000000399e-03,9.204588777401019328e-01,-1.034232530127548871e-01
6.280000000000000859e-03,9.211990437748759364e-01,3.163359296328117215e-02
6.290000000000000452e-03,9.180972596314849188e-01,-9.998658517075670327e-02
6.300000000000000912e-03,9.185550117873245712e-01,2.180774024873613492e-02
6.310000000000000504e-03,9.158318847998633272e-01,-8.713774845049782058e-02
6.320000000000000097e-03,9.157569596661537803e-01,3.414516993339451311e-03
6.330000000000000557e-03,9.136290080060409657e-01,-6.687895099173274405e-02
6.340000000000000149e-03,9.128468691631795862e-01,-2.095049374813491225e-02
6.350000000000000609e-03,9.114403624039278951e-01,-4.230268927733082246e-02
6.360000000000000202e-03,9.098778950764762063e-01,-4.781260308382841162e-02
6.370000000000000662e-03,9.092102779889741360e-01,-1.713666548865045575e-02
6.380000000000000254e-03,9.069065567628752378e-01,-7.332941125475629651e-02
6.390000000000000714e-03,9.068838907765535140e-01,4.804884570330570683e-03
6.400000000000000307e-03,9.039844341234362091e-01,-9.385636976061981218e-02
6.410000000000000767e-03,9.044152292637638313e-01,2.018247086055886472e-02
6.420000000000000359e-03,9.011505946201455730e-01,-1.064829474080020710e-01
6.430000000000000819e-03,9.017739970333225052e-01,2.662278760265915020e-02
6.440000000000000412e-03,8.984258575549677328e-01,-1.094610793999755555e-01
6.450000000000000872e-03,8.989500465802450213e-01,2.306803654098991269e-02
6.460000000000000464e-03,8.958097460330247674e-01,-1.024624009815210263e-01
6.470000000000000924e-03,8.959548878607160871e-01,9.931576403827198363e-03
6.480000000000000517e-03,8.932805738854786570e-01,-8.662651670053896080e-02
6.490000000000000109e-03,8.928200113843455243e-01,-1.096290097106649222e-02
6.500000000000000569e-03,8.907986520917825501e-01,-6.439335820955072176e-02
6.510000000000000162e-03,8.895922682116099711e-01,-3.664977621462785218e-02
6.520000000000000621e-03,8.883121459706926348e-01,-3.914403968666774897e-02
6.530000000000000214e-03,8.863269942424795156e-01,-6.345784218823317946e-02
6.540000000000000674e-03,8.857647216895681019e-01,-1.470330540695842167e-02
6.550000000000000266e-03,8.830798800037883423e-01,-8.755074642426700915e-02
6.560000000000000726e-03,8.831038505109218839e-01,5.223359698809654575e-03
6.570000000000000319e-03,8.798987948100887024e-01,-1.054913628824964145e-01
6.580000000000000779e-03,8.802885579409632788e-01,1.759501087757157217e-02
6.590000000000000371e-03,8.768167571633412871e-01,-1.147477402393615870e-01
6.600000000000000831e-03,8.772954704337779797e-01,2.048282021567042477e-02
6.610000000000000424e-03,8.738470930705607431e-01,-1.140656895042876373e-01
6.620000000000000884e-03,8.741222723427036767e-01,1.335392283640869822e-02
6.630000000000000476e-03,8.709814927587554712e-01,-1.036533332356993908e-01
6.640000000000000936e-03,8.707880640627798652e-01,-2.850179618464781118e-03
6.650000000000000529e-03,8.681912507470035401e-01,-8.515048268239353013e-02
6.660000000000000121e-03,8.673305695215149935e-01,-2.585213108431278287e-02
6.670000000000000581e-03,8.654315081769362594e-01,-6.138733210999414852e-02
6.680000000000000174e-03,8.638006005358673800e-01,-5.237393375753153502e-02
6.690000000000000634e-03,8.626478720280441603e-01,-3.596789883545117861e-02
6.700000000000000226e-03,8.602546000962566497e-01,-7.861923344020661786e-02
6.710000000000000686e-03,8.597844398976833835e-01,-1.273967009751492650e-02
6.720000000000000279e-03,8.567463508762145352e-01,-1.008321855284041724e-01
6.730000000000000739e-03,8.567920424862384143e-01,4.772635447575481783e-03
6.740000000000000331e-03,8.533190818175849790e-01,-1.158499798072593068e-01
6.750000000000000791e-03,8.536355000219391087e-01,1.388574698730613184e-02
6.760000000000000384e-03,8.499991231253006818e-01,-1.215684195215155777e-01
6.770000000000000843e-03,8.502988181593993389e-01,1.315279064629854520e-02
6.780000000000000436e-03,8.467920507226692761e-01,-1.172515616164887670e-01
6.790000000000000896e-03,8.467875599603272851e-01,2.576178826179960531e-03
6.800000000000000488e-03,8.436818850082548060e-01,-1.036399807599943101e-01
6.810000000000000948e-03,8.431280470798878657e-01,-1.639272445281773558e-02
6.820000000000000541e-03,8.406334613990383842e-01,-8.284181589352819508e-02
6.830000000000000134e-03,8.393635057457167203e-01,-4.106716980850507598e-02
6.840000000000000593e-03,8.375976244541809557e-01,-5.802254028500436478e-02
6.850000000000000186e-03,8.355477235375280420e-01,-6.792044948731630616e-02
6.860000000000000646e-03,8.345184833805208147e-01,-3.293899877007584048e-02
6.870000000000000238e-03,8.317371542850108268e-01,-9.310493817944114070e-02
6.880000000000000698e-03,8.313416542740940107e-01,-1.138665022661508076e-02
6.890000000000000291e-03,8.279826310438516135e-01,-1.130181942275163137e-01
6.900000000000000751e-03,8.280222852532737043e-01,3.359017893556686708e-03
6.910000000000000343e-03,8.243219039746644272e-01,-1.248332142450881699e-01
6.920000000000000803e-03,8.245316776714799456e-01,9.024590408362908461e-03
6.930000000000000396e-03,8.207741051688374201e-01,-1.269144772526102083e-01
6.940000000000000856e-03,8.208615285450306942e-01,4.673246646151833252e-03
6.950000000000000448e-03,8.173369545266089276e-01,-1.190585507889108247e-01
6.960000000000000908e-03,8.170251741850849125e-01,-9.157362083766150754e-03
6.970000000000000501e-03,8.139871152086939343e-01,-1.025240908188370381e-01
6.980000000000000961e-03,8.130556484791355842e-01,-3.053419979871144219e-02
6.990000000000000553e-03,8.106836486733602909e-01,-7.984661907076198717e-02
7.000000000000000146e-03,8.090008412304107166e-01,-5.641335189053466037e-02
7.010000000000000606e-03,8.073740622977688686e-01,-5.446527515531726649e-02
7.020000000000000198e-03,8.049164721133481581e-01,-8.308802345765953223e-02
7.030000000000000658e-03,8.040020531160876338e-01,-3.021679739599289136e-02
7.040000000000000251e-03,8.008579133090455437e-01,-1.067339143528687473e-01
7.050000000000000711e-03,8.005158165258198233e-01,-1.077087918016072891e-02
7.060000000000000303e-03,7.968720607230322939e-01,-1.239721167542092023e-01
7.070000000000000763e-03,7.968756925492432863e-01,9.099634024682948718e-04
7.080000000000000356e-03,7.929904547143257210e-01,-1.323663816575355590e-01
7.090000000000000815e-03,7.930600222451139603e-01,3.006291837324630550e-03
7.100000000000000408e-03,7.892246601625035884e-01,-1.307815846309980379e-01
7.110000000000000868e-03,7.890683586059086263e-01,-4.890436494062071378e-03
7.120000000000000460e-03,7.855645871816887560e-01,-1.195508026105911725e-01
7.130000000000000920e-03,7.849215545221136514e-01,-2.171775992578661024e-02
7.140000000000000513e-03,7.819799972859585724e-01,-1.004263272305474936e-01
7.150000000000000973e-03,7.806587149045974838e-01,-4.509858138378385062e-02
7.160000000000000565e-03,7.784249777199796494e-01,-7.632167232609383956e-02
7.170000000000000158e-03,7.763314667565429650e-01,-7.169097008514777047e-02
7.180000000000000618e-03,7.748447185694351536e-01,-5.088296374373302983e-02
7.190000000000000210e-03,7.719963811630586870e-01,-9.767999983372853412e-02
7.200000000000000670e-03,7.711836031166574568e-01,-2.795219920168823258e-02
7.210000000000000263e-03,7.677066739618196856e-01,-1.193391122618899791e-01
7.220000000000000723e-03,7.673934151500116929e-01,-1.100195916565832599e-02
7.230000000000000315e-03,7.635043955624691847e-01,-1.335785758002079326e-01
7.240000000000000775e-03,7.634404588659903235e-01,-2.624265926150751334e-03
7.250000000000000368e-03,7.594142656635651800e-01,-1.384002214436602374e-01
7.260000000000000828e-03,7.593105393881623977e-01,-4.149176815449416404e-03
7.270000000000000420e-03,7.554400600315727132e-01,-1.331914011030561062e-01
7.280000000000000880e-03,7.550110768654475502e-01,-1.544902814853884448e-02
7.290000000000000473e-03,7.515640771001963483e-01,-1.188152452320982155e-01
7.300000000000000933e-03,7.505700367501578762e-01,-3.495722288982778397e-02
7.310000000000000525e-03,7.477497684567009362e-01,-9.748352905744998853e-02
7.320000000000000985e-03,7.460318395125230539e-01,-5.989878438476005373e-02
7.330000000000000578e-03,7.439471396348596999e-01,-7.243128399297076025e-02
7.340000000000000170e-03,7.414508472316166943e-01,-8.669868006100205082e-02
7.350000000000000630e-03,7.401001327767444682e-01,-4.744066086625170486e-02
7.360000000000000223e-03,7.368833859125484276e-01,-1.115080338722741482e-01
7.370000000000000683e-03,7.361549001676536141e-01,-2.628428641336350360e-02
7.380000000000000275e-03,7.323794836689803134e-01,-1.307704207986946088e-01
7.390000000000000735e-03,7.320677545649937334e-01,-1.217011624584294835e-02
7.400000000000000328e-03,7.279755299417370873e-01,-1.417453921199917921e-01
7.410000000000000787e-03,7.278116209079427135e-01,-7.269306956503866247e-03
7.420000000000000380e-03,7.236889472435160675e-01,-1.429116180957872018e-01
7.430000000000000840e-03,7.233800474223238686e-01,-1.239670897912487427e-02
7.440000000000000432e-03,7.195156504368712680e-01,-1.341908878128463267e-01
7.450000000000000892e-03,7.187881789858430182e-01,-2.689092790472826996e-02
7.460000000000000485e-03,7.154306743578643379e-01,-1.169595310798839938e-01
7.470000000000000945e-03,7.140705542215790569e-01,-4.871167537989577051e-02
7.480000000000000537e-03,7.113918718027741894e-01,-9.384593519240821968e-02
7.490000000000000997e-03,7.092760476064005060e-01,-7.473999443308883273e-02
7.500000000000000590e-03,7.073461421994764464e-01,-6.834369993906018459e-02
7.510000000000000182e-03,7.044607027927676235e-01,-1.012372634188234422e-01
7.520000000000000642e-03,7.032372712163410533e-01,-4.429753107792037264e-02
7.530000000000000235e-03,6.996795091234024877e-01,-1.243954210020822015e-01
7.540000000000000695e-03,6.990142309047535640e-01,-2.533732421570657201e-02
7.550000000000000287e-03,6.949783362336932058e-01,-1.408973861017761564e-01
7.560000000000000747e-03,6.946387125807749197e-01,-1.434409908827354897e-02
7.570000000000000340e-03,6.903872100126479117e-01,-1.484051130889761927e-01
7.580000000000000800e-03,6.900907923554605583e-01,-1.302596335150333837e-02
7.590000000000000392e-03,6.859159188161585430e-01,-1.459037665180334953e-01
7.600000000000000852e-03,6.853718892536679874e-01,-2.166670177918690252e-02
7.610000000000000445e-03,6.815525993406071903e-01,-1.338510571145820338e-01
7.620000000000000905e-03,6.805045818389263701e-01,-3.908404424166043306e-02
7.630000000000000497e-03,6.772655101443286751e-01,-1.141098056842619474e-01
7.640000000000000957e-03,6.755293130716478744e-01,-6.280365416419685098e-02
7.650000000000000550e-03,6.730077279011081881e-01,-8.967389029119221533e-02
7.660000000000001009e-03,6.704984650850666084e-01,-8.942321093780183916e-02
7.670000000000000602e-03,6.687240801090401643e-01,-6.422762766556135150e-02
7.680000000000001062e-03,6.654686754207445043e-01,-1.151131864888129408e-01
7.690000000000000654e-03,6.643592930974261401e-01,-4.160345046701269256e-02
7.700000000000000247e-03,6.604925320229175778e-01,-1.361803646277986724e-01
7.710000000000000707e-03,6.598661507027585582e-01,-2.521810295313928196e-02
7.720000000000000299e-03,6.556108581739532593e-01,-1.496113626484174564e-01
7.730000000000000759e-03,6.552124719441155820e-01,-1.756964139032096694e-02
7.740000000000000352e-03,6.508467345124848702e-01,-1.535160719224802073e-01
7.750000000000000812e-03,6.503858740095601609e-01,-1.986989892492036988e-02
7.760000000000000404e-03,6.462021280927897626e-01,-1.474058611569227240e-01
7.770000000000000864e-03,6.453956216204922436e-01,-3.186610008384137271e-02
7.780000000000000457e-03,6.416576317254747419e-01,-1.322654240366293033e-01
7.790000000000000917e-03,6.402712917138015936e-01,-5.187808405621353175e-02
7.800000000000000509e-03,6.371753468177340229e-01,-1.104079122094074328e-01
7.810000000000000969e-03,6.350584489243554787e-01,-7.704551605145328053e-02
7.820000000000000562e-03,6.327044886347525932e-01,-8.513452816348644758e-02
7.830000000000000154e-03,6.298119666035475461e-01,-1.037488758210970002e-01
7.840000000000001482e-03,6.281888903116747969e-01,-6.024857464431039589e-02
7.850000000000001074e-03,6.245879800158280482e-01,-1.281421792571300067e-01
7.860000000000000667e-03,6.235752920475817751e-01,-3.949592107613739828e-02
7.870000000000000259e-03,6.194356562061581473e-01,-1.467187104988265656e-01
7.879999999999999852e-03,6.188212131170022223e-01,-2.601363650421986001e-02
7.890000000000001179e-03,6.143899818335911700e-01,-1.568274487484326851e-01
7.900000000000000772e-03,6.139012283097660116e-01,-2.186828103794741587e-02
7.910000000000000364e-03,6.094666466828903006e-01,-1.570629448793385841e-01
7.919999999999999957e-03,6.088107392223075509e-01,-2.775187148966881678e-02
7.930000000000001284e-03,6.046597623050490311e-01,-1.474722215954462068e-01
7.940000000000000877e-03,6.035666792504716938e-01,-4.288001910219055995e-02
7.950000000000000469e-03,5.999427560189315445e-01,-1.295478808083087019e-01
7.960000000000000062e-03,5.982050528101617859e-01,-6.510723244087915362e-02
7.970000000000001389e-03,5.952723133739855621e-01,-1.060084207616223961e-01
7.980000000000000981e-03,5.927756618901497410e-01,-9.124288993093161715e-02
7.990000000000000574e-03,5.905947783389957628e-01,-8.039814546562988606e-02
8.000000000000000167e-03,5.873348101028721402e-01,-1.175205340142792543e-01
8.010000000000001494e-03,5.858540825544436004e-01,-5.656557159330598966e-02
8.020000000000001086e-03,5.819370422195310200e-01,-1.401524199411976479e-01
8.030000000000000679e-03,5.810000211084780375e-01,-3.809709589404474545e-02
8.040000000000000271e-03,5.766271511229750235e-01,-1.558866090815234362e-01
8.049999999999999864e-03,5.759956758957779366e-01,-2.778916905320997013e-02
8.060000000000001191e-03,5.714336105942827704e-01,-1.624858915550325689e-01
8.070000000000000784e-03,5.708228747019262750e-01,-2.723671227931839453e-02
8.080000000000000376e-03,5.663644179552512758e-01,-1.590567845917843504e-01
8.089999999999999969e-03,5.654848965101975100e-01,-3.659846716997936650e-02
8.100000000000001296e-03,5.614059464634302277e-01,-1.461810793292986910e-01
8.110000000000000889e-03,5.600060179084824785e-01,-5.457364674174770142e-02
8.120000000000000481e-03,5.565249786080188610e-01,-1.258302566815749091e-01
8.130000000000000074e-03,5.544279734026684725e-01,-7.859319057475330772e-02
8.140000000000001401e-03,5.516736283270918806e-01,-1.010753250657885627e-01
8.150000000000000994e-03,5.488038392150506040e-01,-1.051981186688591280e-01
8.160000000000000586e-03,5.467964146058484909e-01,-7.563484957482170812e-02
8.170000000000000179e-03,5.431902570108819717e-01,-1.305482882204786199e-01
8.180000000000001506e-03,5.418384602197277022e-01,-5.332773465352326492e-02
8.190000000000001099e-03,5.376391250397642985e-01,-1.509877696248515255e-01
8.200000000000000691e-03,5.367535949888795344e-01,-3.751120045301092193e-02
8.210000000000000284e-03,5.321899941487691077e-01,-1.635826525260838660e-01
8.219999999999999876e-03,5.315111837894592739e-01,-3.058672400854831747e-02
8.230000000000001203e-03,5.268642757319303982e-01,-1.665529826276460346e-01
8.240000000000000796e-03,5.261006637185583479e-01,-3.364661562031641406e-02
8.250000000000000389e-03,5.216621226034533487e-01,-1.595346001429738536e-01
8.259999999999999981e-03,5.205331309747925905e-01,-4.631325049190742477e-02
8.270000000000001308e-03,5.165624374505186633e-01,-1.436327806743542546e-01
8.280000000000000901e-03,5.148397373635136276e-01,-6.679469103342565439e-02
8.290000000000000493e-03,5.115260075978805832e-01,-1.212595592334645145e-01
8.300000000000000086e-03,5.090671389673679936e-01,-9.214828905185853958e-02
8.310000000000001413e-03,5.065013096333309539e-01,-9.577873553689701669e-02
8.320000000000001006e-03,5.032706580402734886e-01,-1.187139400748587065e-01
8.330000000000000598e-03,5.014321182127949861e-01,-7.101089824072259749e-02
8.340000000000000191e-03,4.975061779329567613e-01,-1.426523771827930831e-01
8.350000000000001518e-03,4.962658180272442321e-01,-5.067112612218158813e-02
8.360000000000001111e-03,4.918219444219779080e-01,-1.605105928117984693e-01
8.370000000000000703e-03,4.909611734750415901e-01,-3.782222102971626726e-02
8.380000000000000296e-03,4.862515019199951105e-01,-1.697296649399006874e-01
8.389999999999999888e-03,4.854944317314028868e-01,-3.442402525956638620e-02
8.400000000000001216e-03,4.808087863164850484e-01,-1.690215196975112799e-01
8.410000000000000808e-03,4.798628481097387821e-01,-4.104498850708474672e-02
8.420000000000000401e-03,4.754861062829326412e-01,-1.585584073034911889e-01
8.429999999999999993e-03,4.740851238294375158e-01,-5.677845423348116399e-02
8.440000000000001321e-03,4.702553079540487957e-01,-1.399475880981081999e-01
8.450000000000000913e-03,4.681986835348638243e-01,-7.937619289188921345e-02
8.460000000000000506e-03,4.650719484693219830e-01,-1.159947797979735545e-01
8.470000000000000098e-03,4.622542024259064242e-01,-1.055791094515131229e-01
8.480000000000001426e-03,4.598818716276542595e-01,-9.029123507512874791e-02
8.490000000000001018e-03,4.563081773650490836e-01,-1.315970902168482892e-01
8.500000000000000611e-03,4.546292049854393502e-01,-6.668528797883363501e-02
8.510000000000000203e-03,4.504146498768274998e-01,-1.536664256987028687e-01
8.520000000000001530e-03,4.492646207980047768e-01,-4.871597260739971708e-02
8.530000000000001123e-03,4.446172796721955534e-01,-1.686041051524253542e-01
8.540000000000000716e-03,4.437526229935851441e-01,-3.909216464499960103e-02
8.550000000000000308e-03,4.389429563901089959e-01,-1.742759256805450907e-01
8.559999999999999901e-03,4.380768062453633260e-01,-3.929398308586976030e-02
8.570000000000001228e-03,4.333978729496408833e-01,-1.699107337602758228e-01
8.580000000000000820e-03,4.322423013107770107e-01,-4.935495207408471113e-02
8.590000000000000413e-03,4.279666472441172043e-01,-1.562138414836098110e-01
8.600000000000000006e-03,4.262750541195645115e-01,-6.785702907760553237e-02
8.610000000000001333e-03,4.226146200487058135e-01,-1.352632272018272908e-01
8.620000000000000925e-03,4.202180380917505675e-01,-9.213941213718830625e-02
8.630000000000000518e-03,4.172929847906455825e-01,-1.102037812838798092e-01
8.640000000000000110e-03,4.141249672841743057e-01,-1.186898352200261020e-01
8.650000000000001438e-03,4.119460085340658773e-01,-8.478445033676383635e-02
8.660000000000001030e-03,4.080524188005916209e-01,-1.436618321104536911e-01
8.670000000000000623e-03,4.065192621943867213e-01,-6.280648914779857206e-02
8.680000000000000215e-03,4.020515448326342223e-01,-1.634404594953351442e-01
8.690000000000001543e-03,4.009676675732422590e-01,-4.756408894408242771e-02
8.700000000000001135e-03,3.961605746004586148e-01,-1.751745375880349176e-01
8.710000000000000728e-03,3.952621611081275077e-01,-4.135958604843339992e-02
8.720000000000000320e-03,3.903992244241107912e-01,-1.771960286258064399e-01
8.729999999999999913e-03,3.893940077996721483e-01,-4.516461202480272913e-02
8.740000000000001240e-03,3.847658274940906620e-01,-1.692656997587714818e-01
8.750000000000000833e-03,3.833761175908845797e-01,-5.847711862540838634e-02
8.760000000000000425e-03,3.792376134115268971e-01,-1.526082152135028736e-01
8.770000000000000018e-03,3.772411809276867145e-01,-7.939521874212612795e-02
8.780000000000001345e-03,3.737740944061971882e-01,-1.297319144217567721e-01
8.790000000000000938e-03,3.710368889763935862e-01,-1.048972182188833285e-01
8.800000000000000530e-03,3.683230532232640297e-01,-1.040597285000767064e-01
8.810000000000000123e-03,3.648189535909199810e-01,-1.312859958447961939e-01
8.820000000000001450e-03,3.628282671958599215e-01,-7.942540426249600216e-02
8.830000000000001042e-03,3.586429362766631046e-01,-1.547334919297200795e-01
8.840000000000000635e-03,3.572378111364277187e-01,-5.950927539991553161e-02
8.850000000000000228e-03,3.525561104879591512e-01,-1.718437163406699442e-01
8.860000000000001555e-03,3.515117364734142713e-01,-4.729669293433505506e-02
8.870000000000001147e-03,3.465905354049083620e-01,-1.801527516029177711e-01
8.880000000000000740e-03,3.456279813944299617e-01,-4.463867515698181215e-02
8.890000000000000333e-03,3.407583741390795007e-01,-1.784911807291595376e-01
8.899999999999999925e-03,3.395856543942767924e-01,-5.197947880489663108e-02
8.910000000000001252e-03,3.350501366274797332e-01,-1.671563180890681954e-01
8.920000000000000845e-03,3.334051974910060001e-01,-6.829125043013120622e-02
8.930000000000000437e-03,3.294361104960826792e-01,-1.478683786000768996e-01
8.940000000000000030e-03,3.271254141259705150e-01,-9.122522000903134087e-02
8.950000000000001357e-03,3.238707696047136153e-01,-1.235173315820193435e-01
8.960000000000000950e-03,3.207977906441294436e-01,-1.174574927647063505e-01
8.970000000000000542e-03,3.182995056116785793e-01,-9.773760857954674752e-02
8.980000000000000135e-03,3.144789567859871404e-01,-1.431780111456237570e-01
8.990000000000001462e-03,3.126667025070547501e-01,-7.437321877721511654e-02
9.000000000000001055e-03,3.082223826666523059e-01,-1.646515082857061552e-01
9.010000000000000647e-03,3.069239510866639264e-01,-5.691208605220422767e-02
9.020000000000000240e-03,3.020705488712926989e-01,-1.787668896654667217e-01
9.030000000000001567e-03,3.010372130315940309e-01,-4.797271439092950368e-02
9.040000000000001160e-03,2.960487248676140215e-01,-1.834954149017804514e-01
9.050000000000000752e-03,2.949918611348317232e-01,-4.891880578652203770e-02
9.060000000000000345e-03,2.901612879691783387e-01,-1.781890247183506304e-01
9.069999999999999937e-03,2.887948683297923980e-01,-5.965861473960890060e-02
9.080000000000001265e-03,2.843911136757300562e-01,-1.636757763765576135e-01
9.090000000000000857e-03,2.824738148538240012e-01,-7.865849050741167969e-02
9.100000000000000450e-03,2.787021283115087567e-01,-1.421380109462386243e-01
9.110000000000000042e-03,2.760728676738180565e-01,-1.031683786679290504e-01
9.120000000000001369e-03,2.730446567134974800e-01,-1.167911649111430528e-01
9.130000000000000962e-03,2.696463108117953533e-01,-1.296268319143416281e-01
9.140000000000000555e-03,2.673627636770432581e-01,-9.141054313011784394e-02
9.150000000000000147e-03,2.632505962168912306e-01,-1.541848357670296821e-01
9.160000000000001474e-03,2.616025246069466625e-01,-6.977574489585240680e-02
9.170000000000001067e-03,2.569360672504747423e-01,-1.732725122760998548e-01
9.180000000000000659e-03,2.557199919188698489e-01,-5.511446272782571237e-02
9.190000000000000252e-03,2.507395891112939035e-01,-1.841241851738828483e-01
9.200000000000001579e-03,2.496877026029205027e-01,-4.962744843158368308e-02
9.210000000000001172e-03,2.446791548071810818e-01,-1.851856906685133142e-01
9.220000000000000764e-03,2.434987518624947000e-01,-5.416461293778374736e-02
9.230000000000000357e-03,2.387512749066444118e-01,-1.763429017471949689e-01
9.239999999999999949e-03,2.371678457789283823e-01,-6.809998766694351502e-02
9.250000000000001277e-03,2.329315266657770445e-01,-1.589385540642557215e-01
9.260000000000000869e-03,2.307291711531072043e-01,-8.942389759682570216e-02
9.270000000000000462e-03,2.271781806343584065e-01,-1.355746986184865055e-01
9.280000000000000054e-03,2.242314033893414715e-01,-1.150384897432668307e-01
9.290000000000001382e-03,2.214383818043151875e-01,-1.097297319532804516e-01
9.300000000000000974e-03,2.177305734175614127e-01,-1.412139640300422161e-01
9.310000000000000567e-03,2.156559591232578565e-01,-8.524647010557594162e-02
9.320000000000000159e-03,2.112818622484330944e-01,-1.641371516791108320e-01
9.330000000000001487e-03,2.097797311023301969e-01,-6.576665729678159156e-02
9.340000000000001079e-03,2.049315122395422017e-01,-1.804729268607472292e-01
9.350000000000000672e-03,2.037710705172389447e-01,-5.419500889898536816e-02
9.360000000000000264e-03,1.987100601969021552e-01,-1.878548217560125078e-01
9.370000000000001592e-03,1.976096268548376556e-01,-5.227175403954566202e-02
9.380000000000001184e-03,1.926278775043763214e-01,-1.852334169532615649e-01
9.390000000000000777e-03,1.912963558989154711e-01,-6.031651329066988615e-02
9.400000000000000369e-03,1.866736795921764280e-01,-1.730307422059661482e-01
9.409999999999999962e-03,1.848534151491296740e-01,-7.718125052507093797e-02
9.420000000000001289e-03,1.808162236689999092e-01,-1.530781342020998692e-01
9.430000000000000882e-03,1.783209380334914163e-01,-1.004192920192402971e-01
9.440000000000000474e-03,1.750089403302508562e-01,-1.283467712866776800e-01
9.450000000000000067e-03,1.717511654901872908e-01,-1.266452515641151855e-01
9.460000000000001394e-03,1.691968260384894285e-01,-1.025103742576686100e-01
9.470000000000000986e-03,1.652007904329177435e-01,-1.520334662198044862e-01
9.480000000000000579e-03,1.633245685561151295e-01,-7.940462162946894387e-02
9.490000000000000172e-03,1.587226554819163027e-01,-1.728806526813762012e-01
9.500000000000001499e-03,1.573447289774973501e-01,-6.246263239476071427e-02
9.510000000000001091e-03,1.523580066168814806e-01,-1.861513040530654028e-01
9.520000000000000684e-03,1.512247543732666288e-01,-5.420969657418733822e-02
9.530000000000000276e-03,1.461304634537419489e-01,-1.899241028245834129e-01
9.540000000000001604e-03,1.449518067284086553e-01,-5.589170547093415958e-02
9.550000000000001196e-03,1.400425776987059834e-01,-1.836748028559035961e-01
9.560000000000000789e-03,1.385346880030813299e-01,-6.729175509149883105e-02
9.570000000000000381e-03,1.340754930373844467e-01,-1.683533913830982109e-01
9.579999999999999974e-03,1.320025803853094870e-01,-8.676205986762780542e-02
9.590000000000001301e-03,1.281917583203513178e-01,-1.462441940329049783e-01
9.600000000000000894e-03,1.254007875570576358e-01,-1.114665280269132863e-01
9.610000000000000486e-03,1.223408725193563251e-01,-1.206297844534618274e-01
9.620000000000000079e-03,1.187841056383968918e-01,-1.377979768524031923e-01
9.630000000000001406e-03,1.164667563840401932e-01,-9.530784721758679690e-02
9.640000000000000999e-03,1.122087918734079176e-01,-1.619092201648385243e-01
9.650000000000000591e-03,1.105160365029621145e-01,-7.403234772117313345e-02
9.660000000000000184e-03,1.057243266057933673e-01,-1.802788989664796115e-01
9.670000000000001511e-03,1.044459420809333988e-01,-5.996104221673548285e-02
9.680000000000001104e-03,9.936616238556258973e-02,-1.902300854818598230e-01
9.690000000000000696e-03,9.823063118759559065e-02,-5.519073405390867437e-02
9.700000000000000289e-03,9.315054667048572323e-02,-1.903239517982138751e-01
9.710000000000001616e-03,9.186503209076146703e-02,-6.044875607582585186e-02
9.720000000000001208e-03,8.707216566615054443e-02,-1.805716311267754892e-01
9.730000000000000801e-03,8.536562563373636947e-02,-7.498589506123633230e-02
9.740000000000000394e-03,8.110496232339238498e-02,-1.624325789893308891e-01
9.749999999999999986e-03,7.876805565573331835e-02,-9.668665487207732390e-02
9.760000000000001313e-03,7.520600939925518869e-02,-1.385997042610112862e-01
9.770000000000000906e-03,7.212191923440060271e-02,-1.223806719235258078e-01
9.780000000000000498e-03,6.932185882010409583e-02,-1.126031972841782247e-01
9.790000000000000091e-03,6.548350782245165869e-02,-1.483090031827798416e-01
9.800000000000001418e-03,6.339644960211263114e-02,-8.829093358769220246e-02
9.810000000000001011e-03,5.890755361992129624e-02,-1.706777125750740254e-01
9.820000000000000603e-03,5.737938941438296137e-02,-6.926217406128594434e-02
9.830000000000000196e-03,5.243921637239550709e-02,-1.862158581225031861e-01
9.840000000000001523e-03,5.123341046966555651e-02,-5.833793061798076690e-02
9.850000000000001116e-03,4.610747076552342005e-02,-1.926570850212625252e-01
9.860000000000000708e-03,4.493988779777173537e-02,-5.714579796977780485e-02
9.870000000000000301e-03,3.992088059346981382e-02,-1.890730000292673296e-01
9.880000000000001628e-03,3.850161868876996601e-02,-6.588041780271747250e-02
9.890000000000001221e-03,3.386637400991668323e-02,-1.760098991086824216e-01
9.900000000000000813e-03,3.194244683608106483e-02,-8.327482521333835763e-02
9.910000000000000406e-03,2.791120337509161650e-02,-1.554083603210608400e-01
9.919999999999999998e-03,2.530378915698112269e-02,-1.067869131059388660e-01
9.930000000000001326e-03,2.200780330352678296e-02,-1.303175561367181934e-01
9.940000000000000918e-03,1.863857683179276706e-02,-1.329736289651809733e-01
9.950000000000000511e-03,1.610082240014520591e-02,-1.044466727912050641e-01
9.960000000000000103e-03,1.200350579497493943e-02,-1.579973856523539666e-01
9.970000000000001431e-03,1.013531159156780964e-02,-8.161896161963250185e-02
9.980000000000001023e-03,5.450723689186877906e-03,-1.781912285062553225e-01
9.990000000000000616e-03,4.064842121457971219e-03,-6.520906485250625717e-02
1.000000000000000021e-02,-9.798030113507840387e-04,-1.905981386121211596e-01
1.001000000000000154e-02,-2.141622058664931130e-03,-5.764644295843118771e-02
1.002000000000000113e-02,-7.266136997954858803e-03,-1.934064088666046233e-01
1.003000000000000072e-02,-8.495122224060664903e-03,-6.005781031695208577e-02
1.004000000000000031e-02,-1.340756075590099697e-02,-1.862161560276983929e-01
1.005000000000000164e-02,-1.498504315384887979e-02,-7.210135356763697212e-02
1.006000000000000123e-02,-1.942464530143091228e-02,-1.700981680819132758e-01
1.007000000000000083e-02,-2.158063704863115093e-02,-9.201698512021636023e-02
1.008000000000000042e-02,-2.535618901224596239e-02,-1.474364734904703433e-01
1.009000000000000001e-02,-2.823551488693108041e-02,-1.168853737175652163e-01
1.010000000000000134e-02,-3.125346711829030122e-02,-1.215772511821415491e-01
1.011000000000000093e-02,-3.489443550684857148e-02,-1.430576683437216612e-01
1.012000000000000052e-02,-3.717265350365605431e-02,-9.633657822499426537e-02
1.013000000000000012e-02,-4.150139721597196490e-02,-1.666922869593504553e-01
1.014000000000000144e-02,-4.316651351048138990e-02,-7.543875241631453621e-02
1.015000000000000104e-02,-4.800784598523611529e-02,-1.843205046905974920e-01
1.016000000000000063e-02,-4.927660665022683822e-02,-6.196824896064606625e-02
1.017000000000000022e-02,-5.437978060763944826e-02,-1.933566464593620693e-01
1.018000000000000155e-02,-5.552712947718759645e-02,-5.791576628753052763e-02
1.019000000000000114e-02,-6.060272370602138442e-02,-1.924788898297456474e-01
1.020000000000000073e-02,-6.192132120211983615e-02,-6.388524137446738305e-02
1.021000000000000033e-02,-6.668381374150762764e-02,-1.818236172590226296e-01
1.022000000000000165e-02,-6.844095031128835660e-02,-7.900503429638948416e-02
1.023000000000000125e-02,-7.265071753707423585e-02,-1.629653357898130650e-01
1.024000000000000084e-02,-7.504895875608612321e-02,-1.010561367390160475e-01
1.025000000000000043e-02,-7.854752549982037257e-02,-1.386851584855593733e-01
1.026000000000000002e-02,-8.169488272399794138e-02,-1.267987440951977851e-01
1.027000000000000135e-02,-8.442822181608568288e-02,-1.125612343382808161e-01
1.028000000000000094e-02,-8.832224099916181903e-02,-1.524491452396354862e-01
1.029000000000000054e-02,-9.034870803899398839e-02,-8.844238672352910946e-02
1.030000000000000013e-02,-9.487680936930840969e-02,-1.742363532063828935e-01
1.031000000000000145e-02,-9.635853609583200363e-02,-6.988161089915015389e-02
1.032000000000000105e-02,-1.013145671381738694e-01,-1.889572964863485416e-01
1.033000000000000064e-02,-1.024935836248660886e-01,-5.961323417242742756e-02
1.034000000000000023e-02,-1.076081357628541901e-01,-1.944479478847337683e-01
1.035000000000000156e-02,-1.087707337726878110e-01,-5.915049580215150232e-02
1.036000000000000115e-02,-1.137507746530745101e-01,-1.899020297136985169e-01
1.037000000000000074e-02,-1.151853566262993483e-01,-6.856283164420454157e-02
1.038000000000000034e-02,-1.197573354080616326e-01,-1.759895396282705471e-01
1.039000000000000166e-02,-1.217119541779785458e-01,-8.646570066290640288e-02
1.040000000000000126e-02,-1.256620393172685479e-01,-1.547581337967668946e-01
1.041000000000000085e-02,-1.283078749864754731e-01,-1.102243097060375265e-01
1.042000000000000044e-02,-1.315134069726627830e-01,-1.293319046786003401e-01
1.043000000000000003e-02,-1.349195567923450467e-01,-1.363413641309683400e-01
1.044000000000000136e-02,-1.373670781927031903e-01,-1.034514394431925860e-01
1.045000000000000095e-02,-1.414903722820574639e-01,-1.609718423909704821e-01
1.046000000000000055e-02,-1.432775926706167935e-01,-8.092352924032351902e-02
1.047000000000000014e-02,-1.479689235185556728e-01,-1.804885741139804489e-01
1.048000000000000147e-02,-1.492903215068732969e-01,-6.506083731567809114e-02
1.049000000000000106e-02,-1.543165749362431782e-01,-1.920164143396518586e-01
1.050000000000000065e-02,-1.554347585967668921e-01,-5.819437246700819716e-02
1.051000000000000024e-02,-1.605130989884201442e-01,-1.938550695033942339e-01
1.052000000000000157e-02,-1.617201420154482372e-01,-6.133051302784984365e-02
1.053000000000000116e-02,-1.665596182305225659e-01,-1.857294388208474700e-01
1.054000000000000076e-02,-1.681340584119927484e-01,-7.400285589821997689e-02
1.055000000000000035e-02,-1.724784050693657089e-01,-1.688301344702334839e-01
1.056000000000000168e-02,-1.746442351196600129e-01,-9.434086666243049479e-02
1.057000000000000127e-02,-1.783095655815335467e-01,-1.456381356889671075e-01
1.058000000000000086e-02,-1.812032514561419672e-01,-1.193451676151590507e-01
1.059000000000000045e-02,-1.841051042950214434e-01,-1.195598499343140109e-01
1.060000000000000005e-02,-1.877554838027800099e-01,-1.453289222064478581e-01
1.061000000000000137e-02,-1.899212314126145773e-01,-9.442560446636984184e-02
1.062000000000000097e-02,-1.942452547601151436e-01,-1.684605039290470452e-01
1.063000000000000056e-02,-1.958100597501843954e-01,-7.392615581673225855e-02
1.064000000000000015e-02,-2.006249884399020633e-01,-1.853271179516198519e-01
1.065000000000000148e-02,-2.018118939992617766e-01,-6.106943156225454888e-02
1.066000000000000107e-02,-2.068621808624661884e-01,-1.934374024830036731e-01
1.067000000000000066e-02,-2.079492676829526876e-01,-5.773785354344248416e-02
1.068000000000000026e-02,-2.129441440478399561e-01,-1.915878039072153594e-01
1.069000000000000158e-02,-2.142235896818562024e-01,-6.441137887627632064e-02
1.070000000000000118e-02,-2.188798383635487121e-01,-1.800397812986885837e-01
1.071000000000000077e-02,-2.206149004558919380e-01,-8.009681337307580917e-02
1.072000000000000036e-02,-2.246985198610155776e-01,-1.604814117283275554e-01
1.073000000000000169e-02,-2.270847758744767297e-01,-1.024739924918942197e-01
1.074000000000000128e-02,-2.304453959531182761e-01,-1.357787807372445865e-01
1.075000000000000087e-02,-2.335819435500318120e-01,-1.282372435438052793e-01
1.076000000000000047e-02,-2.361749403823612259e-01,-1.095544097453564902e-01
1.077000000000000006e-02,-2.400497954633394326e-01,-1.535818390880844264e-01
1.078000000000000139e-02,-2.419428376443296391e-01,-8.565393877723048721e-02
1.079000000000000098e-02,-2.464346818445235232e-01,-1.747639904397812194e-01
1.080000000000000057e-02,-2.477977559971074328e-01,-6.758034262065114317e-02
1.081000000000000016e-02,-2.526937701695387561e-01,-1.886516588000930195e-01
1.082000000000000149e-02,-2.537741468271478285e-01,-5.797834584850629358e-02
1.083000000000000108e-02,-2.588013152141978024e-01,-1.931856519198575095e-01
1.084000000000000068e-02,-2.598871416181671723e-01,-5.824522616427508376e-02
1.085000000000000027e-02,-2.647524110229831917e-01,-1.876825332652235501e-01
1.086000000000000160e-02,-2.661302881317039737e-01,-6.832517742456765963e-02
1.087000000000000119e-02,-2.705636781125324020e-01,-1.729352753715711066e-01
1.088000000000000078e-02,-2.724764654282264553e-01,-8.671753086948282008e-02
1.089000000000000037e-02,-2.762707829414463578e-01,-1.510965602305945621e-01
1.090000000000000170e-02,-2.788818392614390018e-01,-1.106975568695681006e-01
1.091000000000000129e-02,-2.819231514120476567e-01,-1.253619176274229641e-01
1.092000000000000089e-02,-2.852922792395024554e-01,-1.367175840279007126e-01
1.093000000000000048e-02,-2.875766648139334025e-01,-9.949957303938576636e-02
1.094000000000000007e-02,-2.916512886555778783e-01,-1.609288877033706877e-01
1.095000000000000140e-02,-2.932853945788627681e-01,-7.729571602801596497e-02
1.096000000000000099e-02,-2.979082845867305762e-01,-1.797483343256560395e-01
1.097000000000000058e-02,-2.990936162907433249e-01,-6.199750152339008474e-02
1.098000000000000018e-02,-3.040260047986559910e-01,-1.903854001030478582e-01
1.099000000000000150e-02,-3.050292536205148064e-01,-5.583507334424307744e-02
1.100000000000000110e-02,-3.099859600053188058e-01,-1.912531399093851392e-01
1.101000000000000069e-02,-3.110997372711946096e-01,-5.969335832750264498e-02
1.102000000000000028e-02,-3.157911178765270277e-01,-1.822015480889531691e-01
1.103000000000000161e-02,-3.172908765132907427e-01,-7.298190516998673272e-02
1.104000000000000120e-02,-3.214654311773351703e-01,-1.645396270767691405e-01
1.105000000000000079e-02,-3.235689103365876895e-01,-9.372170513474098463e-02
1.106000000000000039e-02,-3.270502809429763902e-01,-1.408429329126987817e-01
1.107000000000000171e-02,-3.298854455377349115e-01,-1.188364844872099729e-01
1.108000000000000131e-02,-3.325983480320028329e-01,-1.145742604945559906e-01
1.109000000000000090e-02,-3.361845382557318573e-01,-1.446053653160475072e-01
1.110000000000000049e-02,-3.381658283379666563e-01,-8.957432294251012339e-02
1.111000000000000008e-02,-3.424108984060231786e-01,-1.672105692251351361e-01
1.112000000000000141e-02,-3.438041271882406602e-01,-6.949629414041948172e-02
1.113000000000000100e-02,-3.485179887485160832e-01,-1.832991847923904905e-01
1.114000000000000060e-02,-3.495522622478050567e-01,-5.726838318751607815e-02
1.115000000000000019e-02,-3.544748383621607046e-01,-1.904764912003633071e-01
1.116000000000000152e-02,-3.554310834718810708e-01,-5.466280572476060751e-02
1.117000000000000111e-02,-3.602705692769520573e-01,-1.876586103048894227e-01
1.118000000000000070e-02,-3.614401729929160312e-01,-6.203495938678647154e-02
1.119000000000000029e-02,-3.659159608054968760e-01,-1.752318507281447058e-01
1.120000000000000162e-02,-3.675578717139295071e-01,-7.827117568887957677e-02
1.121000000000000121e-02,-3.714418288968877047e-01,-1.549958769596749553e-01
1.122000000000000081e-02,-3.737444330645275370e-01,-1.009526339891716057e-01
1.123000000000000040e-02,-3.768944603869194276e-01,-1.298989640991081718e-01
1.124000000000000173e-02,-3.799478390880960399e-01,-1.267112419835208226e-01
1.125000000000000132e-02,-3.823287617495598201e-01,-1.036039003731781954e-01
1.126000000000000091e-02,-3.861114180193376821e-01,-1.517253604545483192e-01
1.127000000000000050e-02,-3.878001514497624314e-01,-7.994930665776127376e-02
1.128000000000000010e-02,-3.921821561905858844e-01,-1.722821882023213014e-01
1.129000000000000142e-02,-3.933563643269656906e-01,-6.238432193753816468e-02
1.130000000000000102e-02,-3.981184625627189333e-01,-1.853242469235274748e-01
1.131000000000000061e-02,-3.990303967811328900e-01,-5.346126152763848449e-02
1.132000000000000020e-02,-4.038962555201423554e-01,-1.888991980751533184e-01
1.133000000000000153e-02,-4.048356166380056020e-01,-5.445999546643810058e-02
1.134000000000000112e-02,-4.095124751930585560e-01,-1.824472463820148160e-01
1.135000000000000071e-02,-4.107637614863666187e-01,-6.519950285119255340e-02
1.136000000000000031e-02,-4.149854999815876799e-01,-1.668835424877369855e-01
1.137000000000000163e-02,-4.167861228665492024e-01,-8.406458128013252762e-02
1.138000000000000123e-02,-4.203524072559549074e-01,-1.444634055119462523e-01
1.139000000000000082e-02,-4.228577344796449755e-01,-1.082434774349211176e-01
1.140000000000000041e-02,-4.256634844957745689e-01,-1.184505656622637099e-01
1.141000000000000174e-02,-4.289239617463015408e-01,-1.341418330286556215e-01
1.142000000000000133e-02,-4.309747945996889040e-01,-9.263664466902113426e-02
1.143000000000000092e-02,-4.349285025618429001e-01,-1.579114608884420456e-01
1.144000000000000052e-02,-4.363398957791634891e-01,-7.078350130846761123e-02
1.145000000000000011e-02,-4.408216461778143858e-01,-1.760167615477561676e-01
1.146000000000000144e-02,-4.418019210683088449e-01,-5.606921382957424926e-02
1.147000000000000103e-02,-4.465675521962195749e-01,-1.857551021430909888e-01
1.148000000000000062e-02,-4.473872028973133741e-01,-5.062068416101100921e-02
1.149000000000000021e-02,-4.521494931462977096e-01,-1.856544098390532638e-01
1.150000000000000154e-02,-4.531013615210237599e-01,-5.520047786968984571e-02
1.151000000000000113e-02,-4.575722828680515719e-01,-1.756899125929459460e-01
1.152000000000000073e-02,-4.589284473270451303e-01,-6.909469529840085722e-02
1.153000000000000032e-02,-4.628615375023871215e-01,-1.572877852117872677e-01
1.154000000000000165e-02,-4.648332557930863751e-01,-9.021797451070960594e-02
1.155000000000000124e-02,-4.680598696616781740e-01,-1.331151370321825844e-01
1.156000000000000083e-02,-4.707664724567539039e-01,-1.154203866220359226e-01
1.157000000000000042e-02,-4.732205899904454172e-01,-1.066877995848264232e-01
1.158000000000000175e-02,-4.766719036578310753e-01,-1.409510222064884466e-01
1.159000000000000134e-02,-4.783998238126946356e-01,-8.185253277731271981e-02
1.160000000000000094e-02,-4.824947074163503102e-01,-1.630099577529141031e-01
1.161000000000000053e-02,-4.836482226882674595e-01,-6.222126214837641472e-02
1.162000000000000012e-02,-4.881894382603400584e-01,-1.783075684120587756e-01
1.163000000000000145e-02,-4.890034772117511919e-01,-5.063928827564321417e-02
1.164000000000000104e-02,-4.937266994206228610e-01,-1.845485508470276204e-01
1.165000000000000063e-02,-4.944847392398704633e-01,-4.876671991542619322e-02
1.166000000000000023e-02,-4.990974378061656114e-01,-1.807697062409078237e-01
1.167000000000000155e-02,-5.000897701645649063e-01,-5.683409409744394347e-02
1.168000000000000115e-02,-5.043142453673490344e-01,-1.674817682417901743e-01
1.169000000000000074e-02,-5.057952383621139303e-01,-7.360841252707142623e-02
1.170000000000000033e-02,-5.094094733552154697e-01,-1.465942183413397049e-01
1.171000000000000166e-02,-5.115601238904609049e-01,-9.657472469318549579e-02
1.172000000000000125e-02,-5.144304391400341681e-01,-1.211341635126197691e-01
1.173000000000000084e-02,-5.173317188423161017e-01,-1.223060970791394197e-01
1.174000000000000044e-02,-5.194324350317838235e-01,-9.480114809716980173e-02
1.175000000000000176e-02,-5.230533581255716324e-01,-1.469679995597046596e-01
1.176000000000000136e-02,-5.244705536400945389e-01,-7.142231264465133400e-02
1.177000000000000095e-02,-5.286727239354743757e-01,-1.668827111744599634e-01
1.178000000000000054e-02,-5.295915554650477697e-01,-5.438951461225560030e-02
1.179000000000000013e-02,-5.341495147265614696e-01,-1.790703589260248252e-01
1.180000000000000146e-02,-5.348269506998306611e-01,-4.615994813254812451e-02
1.181000000000000105e-02,-5.394613449633097746e-01,-1.816876365550506300e-01
1.182000000000000065e-02,-5.401883347826521575e-01,-4.789466787227485839e-02
1.183000000000000024e-02,-5.446070088498483619e-01,-1.742989596930324125e-01
1.184000000000000156e-02,-5.456656490261621029e-01,-5.928764354075034826e-02
1.185000000000000116e-02,-5.496066262924678147e-01,-1.579406169343889887e-01
1.186000000000000075e-02,-5.512286312923310172e-01,-7.861086095487533620e-02
1.187000000000000034e-02,-5.544986536642907415e-01,-1.349683106712964986e-01
1.188000000000000167e-02,-5.568312394680435817e-01,-1.029685654614114765e-01
1.189000000000000126e-02,-5.593341901649184766e-01,-1.087103364535839528e-01
1.190000000000000085e-02,-5.624183930216190008e-01,-1.287234132899984784e-01
1.191000000000000045e-02,-5.641694296693049449e-01,-8.297798347888168946e-02
1.192000000000000177e-02,-5.679340547192683886e-01,-1.520318973856354117e-01
1.193000000000000137e-02,-5.690573595639728532e-01,-6.150440061059872510e-02
1.194000000000000096e-02,-5.733294405039238706e-01,-1.694097890343251034e-01
1.195000000000000055e-02,-5.740399352314716763e-01,-4.739552242183808078e-02
1.196000000000000014e-02,-5.785701743765336857e-01,-1.782450052743509428e-01
1.197000000000000147e-02,-5.791418715581744259e-01,-4.267265217343858830e-02
1.198000000000000106e-02,-5.836413139401005479e-01,-1.771820395102198242e-01
1.199000000000000066e-02,-5.843669787867791232e-01,-4.797521643654252543e-02
1.200000000000000025e-02,-5.885495204370080335e-01,-1.663213780276542597e-01
1.201000000000000158e-02,-5.896975715141931085e-01,-6.246661882595492404e-02
1.202000000000000117e-02,-5.933220478782951224e-01,-1.472047005506648409e-01
1.203000000000000076e-02,-5.950970396406427554e-01,-8.395731800979396031e-02
1.204000000000000035e-02,-5.980027057652611555e-01,-1.225881808339279594e-01
1.205000000000000168e-02,-6.005152099399979626e-01,-1.092270623812166552e-01
1.206000000000000127e-02,-6.026453771189871356e-01,-9.603657873068172091e-02
1.207000000000000087e-02,-6.058956982743283204e-01,-1.344989068777475982e-01
1.208000000000000046e-02,-6.073060658505432530e-01,-7.139892836947095422e-02
1.209000000000000179e-02,-6.111841791889336406e-01,-1.559948693355135974e-01
1.210000000000000138e-02,-6.120346190947434373e-01,-5.224183008227976238e-02
1.211000000000000097e-02,-6.163363489017910091e-01,-1.704920530488621133e-01
1.212000000000000056e-02,-6.168673683201235658e-01,-4.132487052746758316e-02
1.213000000000000016e-02,-6.213244206769974465e-01,-1.757968971082272958e-01
1.214000000000000148e-02,-6.218217491226700755e-01,-4.019420257614300662e-02
1.215000000000000108e-02,-6.261411816493970273e-01,-1.710680264623202218e-01
1.216000000000000067e-02,-6.268937092533004574e-01,-4.895522375789405911e-02
1.217000000000000026e-02,-6.308010277765344620e-01,-1.569400579757652403e-01
1.218000000000000159e-02,-6.320582764168882761e-01,-6.625699578536470291e-02
1.219000000000000118e-02,-6.353378143570386216e-01,-1.354301262794822824e-01
1.220000000000000077e-02,-6.372732018037131629e-01,-8.949103383475341678e-02
1.221000000000000037e-02,-6.397998493265814046e-01,-1.096412760880104004e-01
1.222000000000000169e-02,-6.424851544054337449e-01,-1.151752253486918037e-01
1.223000000000000129e-02,-6.442427508702630590e-01,-8.330546301946742394e-02
1.224000000000000088e-02,-6.476375350058907188e-01,-1.394662281486016842e-01
1.225000000000000047e-02,-6.487212372867104948e-01,-6.023466128734498298e-02
1.226000000000000180e-02,-6.526787837398871917e-01,-1.587251875077778096e-01
1.227000000000000139e-02,-6.532810453454396260e-01,-4.375962996545532113e-02
1.228000000000000098e-02,-6.575699362416244087e-01,-1.700531575672414308e-01
1.229000000000000058e-02,-6.579521733068468548e-01,-3.623993102239457531e-02
1.230000000000000017e-02,-6.622903310245379371e-01,-1.717177014933889134e-01
1.231000000000000150e-02,-6.627444359244414329e-01,-3.871656406148492324e-02
1.232000000000000109e-02,-6.668406219924816192e-01,-1.634079191569583756e-01
1.233000000000000068e-02,-6.676459937117640298e-01,-5.075882991597692462e-02
1.234000000000000027e-02,-6.712426565554600044e-01,-1.462802252785437573e-01
1.235000000000000160e-02,-6.726250684287510273e-01,-7.052767246284086244e-02
1.236000000000000119e-02,-6.755362300332273806e-01,-1.227880433764879653e-01
1.237000000000000079e-02,-6.776345920862979488e-01,-9.504641823736831308e-02
1.238000000000000038e-02,-6.797732067517607835e-01,-9.632092735669213479e-02
1.239000000000000171e-02,-6.826191075353968962e-01,-1.206387113525948795e-01
1.240000000000000130e-02,-6.840098542634720502e-01,-7.070549686025717762e-02
1.241000000000000089e-02,-6.875228992820028306e-01,-1.434696325989575083e-01
1.242000000000000048e-02,-6.882985425610030905e-01,-4.964264890825393489e-02
1.243000000000000181e-02,-6.922981720100732650e-01,-1.601100447110364311e-01
1.244000000000000140e-02,-6.926800043509392379e-01,-3.616250923278895024e-02
1.245000000000000100e-02,-6.969120521536767976e-01,-1.680412552772198309e-01
1.246000000000000059e-02,-6.971773177224789286e-01,-3.217882275538908043e-02
1.247000000000000018e-02,-7.013514034924389629e-01,-1.660257042229621449e-01
1.248000000000000151e-02,-7.017924830484364440e-01,-3.820716205571268731e-02
1.249000000000000110e-02,-7.056247309503989040e-01,-1.542890002711119757e-01
1.250000000000000069e-02,-7.065061007743221877e-01,-5.328910546942884630e-02
1.251000000000000029e-02,-7.097609057730680515e-01,-1.344868781923920509e-01
1.252000000000000161e-02,-7.112802031387666091e-01,-7.513328396061673409e-02
1.253000000000000121e-02,-7.138048878366874961e-01,-1.094613394767512682e-01
1.254000000000000080e-02,-7.160638113503047242e-01,-1.004525375338171517e-01
1.255000000000000039e-02,-7.178110849390333392e-01,-8.282261980707064652e-02
1.256000000000000172e-02,-7.208004181833939095e-01,-1.254478263804194582e-01
1.257000000000000131e-02,-7.218353191877998620e-01,-5.841765005370191943e-02
1.258000000000000090e-02,-7.254362716513319542e-01,-1.463671248277667591e-01
1.259000000000000050e-02,-7.259265895467218455e-01,-3.976425892060070355e-02
1.260000000000000182e-02,-7.299282661078825285e-01,-1.600576966533379109e-01
1.261000000000000142e-02,-7.301198306141666317e-01,-2.953309526463674187e-02
1.262000000000000101e-02,-7.342502569859959971e-01,-1.644301126178192851e-01
1.263000000000000060e-02,-7.344307504694937982e-01,-2.915487346609525396e-02
1.264000000000000019e-02,-7.383968842411647859e-01,-1.587656360081596829e-01
1.265000000000000152e-02,-7.388534915284004079e-01,-3.860970703643840790e-02
1.266000000000000111e-02,-7.423843355327983673e-01,-1.438220575937880774e-01
1.267000000000000071e-02,-7.433614691633730898e-01,-5.643011216651868528e-02
1.268000000000000030e-02,-7.462479418769283335e-01,-1.217222222014655297e-01
1.269000000000000163e-02,-7.479112598904962272e-01,-7.991689958749326195e-02
1.270000000000000122e-02,-7.500369491171126057e-01,-9.564145058150777534e-02
1.271000000000000081e-02,-7.524489636309746876e-01,-1.055364304412812759e-01
1.272000000000000040e-02,-7.538072521033545303e-01,-6.934057358041871566e-02
1.273000000000000173e-02,-7.569181177083031953e-01,-1.294406582731795485e-01
1.274000000000000132e-02,-7.576131386888248498e-01,-4.661205713075085993e-02
1.275000000000000092e-02,-7.612679753961391071e-01,-1.480334054434869206e-01
1.276000000000000051e-02,-7.614992800886867252e-01,-3.072224030210118917e-02
1.277000000000000184e-02,-7.654609560988857586e-01,-1.584996799853252980e-01
1.278000000000000143e-02,-7.654941321070320992e-01,-2.393041383883506498e-02
1.279000000000000102e-02,-7.694781476933556519e-01,-1.592198230971877682e-01
1.280000000000000061e-02,-7.696057239208017320e-01,-2.715649138466956491e-02
1.281000000000000021e-02,-7.733220689009463467e-01,-1.500079594334913224e-01
1.282000000000000153e-02,-7.738204528226860779e-01,-3.984553465574794395e-02
1.283000000000000113e-02,-7.770162735930942199e-01,-1.321393039674204628e-01
1.284000000000000072e-02,-7.781050611254760607e-01,-6.004942351347464929e-02
1.285000000000000031e-02,-7.806018617088531508e-01,-1.081625687409706188e-01
1.286000000000000164e-02,-7.824115112820383411e-01,-8.471367343615934797e-02
1.287000000000000123e-02,-7.841314067686880884e-01,-8.152471915902145816e-02
1.288000000000000082e-02,-7.866840266807754167e-01,-1.101267875933331503e-01
1.289000000000000042e-02,-7.876611997251521391e-01,-5.606402640306823448e-02
1.290000000000000174e-02,-7.908672831212967269e-01,-1.324665412110871687e-01
1.291000000000000134e-02,-7.912429360401954659e-01,-3.544479707805830299e-02
1.292000000000000093e-02,-7.949145243315315357e-01,-1.483625645859944775e-01
1.293000000000000052e-02,-7.949160914964513713e-01,-2.261845451296766452e-02
1.294000000000000185e-02,-7.987944212889153128e-01,-1.553921702758205570e-01
1.295000000000000144e-02,-7.987020856753995757e-01,-1.938900290086632491e-02
1.296000000000000103e-02,-8.024956600947156238e-01,-1.524370371017473302e-01
1.297000000000000063e-02,-8.026011101056825803e-01,-2.614764505143177611e-02
1.298000000000000022e-02,-8.060285859985656387e-01,-1.398477440107181724e-01
1.299000000000000155e-02,-8.065920772521336657e-01,-4.181514872524837168e-02
1.300000000000000114e-02,-8.094236570585771062e-01,-1.193921389996103893e-01
1.301000000000000073e-02,-8.106357024294096325e-01,-6.400075533234411695e-02
1.302000000000000032e-02,-8.127269436949851045e-01,-9.399529039998752444e-02
1.303000000000000165e-02,-8.146802642463327748e-01,-8.935392094703573096e-02
1.304000000000000124e-02,-8.159933226000642970e-01,-6.730883864500039615e-02
1.305000000000000084e-02,-8.186691909753316398e-01,-1.140574293176450371e-01
1.306000000000000043e-02,-8.192783823110916241e-01,-4.317383216208068447e-02
1.307000000000000176e-02,-8.225493708421990346e-01,-1.343892720218196890e-01
1.308000000000000135e-02,-8.226302202842895595e-01,-2.505521620640881533e-02
1.309000000000000094e-02,-8.262789408876635155e-01,-1.472702210516944610e-01
1.310000000000000053e-02,-8.260823455900669909e-01,-1.553219732407454083e-02
1.311000000000000186e-02,-8.298334319151159377e-01,-1.507170966845691185e-01
1.312000000000000145e-02,-8.296487237157976757e-01,-1.591840005756746043e-02
1.313000000000000105e-02,-8.332093457826242888e-01,-1.441346242827918345e-01
1.314000000000000064e-02,-8.333217023928819467e-01,-2.606871122122072365e-02
1.315000000000000023e-02,-8.364246505087422623e-01,-1.284030130549447812e-01
1.316000000000000156e-02,-8.370731182161679218e-01,-4.440064215689782517e-02
1.317000000000000115e-02,-8.395161147710775706e-01,-1.057483616991720804e-01
1.318000000000000074e-02,-8.408584177746807331e-01,-6.812713574358346402e-02
1.319000000000000034e-02,-8.425338802155212248e-01,-7.941529164233007698e-02
1.320000000000000166e-02,-8.446231986757423149e-01,-9.366675843694499681e-02
1.321000000000000126e-02,-8.455340565836638733e-01,-5.318910610764471941e-02
1.322000000000000085e-02,-8.483111931046675158e-01,-1.171708703048514183e-01
1.323000000000000044e-02,-8.485704512161331703e-01,-3.083905112655448144e-02
1.324000000000000177e-02,-8.518725299014091590e-01,-1.350898242445703612e-01
1.325000000000000136e-02,-8.516866245422713977e-01,-1.556336079365380071e-02
1.326000000000000095e-02,-8.552710522805279103e-01,-1.446954990521646667e-01
1.327000000000000055e-02,-8.549094653080725470e-01,-9.518843231880609254e-03
1.328000000000000187e-02,-8.584896229044147731e-01,-1.444827252948369389e-01
1.329000000000000146e-02,-8.582452106944802317e-01,-1.350323781387450205e-02
1.330000000000000106e-02,-8.615326248230548156e-01,-1.343908520944396279e-01
1.331000000000000065e-02,-8.616785115657485949e-01,-2.683796197939202627e-02
1.332000000000000024e-02,-8.644252978598622184e-01,-1.158126139900839957e-01
1.333000000000000157e-02,-8.651746728423900246e-01,-4.746797791631342245e-02
1.334000000000000116e-02,-8.672100045096183818e-01,-9.138912885355700289e-02
1.335000000000000075e-02,-8.686847374006404499e-01,-7.226414191442813439e-02
1.336000000000000035e-02,-8.699399809527513794e-01,-6.462146735113329099e-02
1.337000000000000167e-02,-8.721526781844578524e-01,-9.748377808846787895e-02
1.338000000000000127e-02,-8.726714789694239860e-01,-3.935504416755439272e-02
1.339000000000000086e-02,-8.755236186451741398e-01,-1.193214252470609776e-01
1.340000000000000045e-02,-8.754554729886677711e-01,-1.921405429940271914e-02
1.341000000000000178e-02,-8.787518968264703689e-01,-1.344689671145051224e-01
1.342000000000000137e-02,-8.783301395760826358e-01,-7.067878790164552373e-03
1.343000000000000096e-02,-8.818077637003034486e-01,-1.406023803690780449e-01
1.344000000000000056e-02,-8.813152224758541431e-01,-4.608976047249119419e-03
1.345000000000000188e-02,-8.846817441687849781e-01,-1.367237389646477619e-01
1.346000000000000148e-02,-8.844091081107231522e-01,-1.210374645320625234e-02
1.347000000000000107e-02,-8.873860152584682748e-01,-1.233081669278998094e-01
1.348000000000000066e-02,-8.875890455883200802e-01,-2.835328565277814641e-02
1.349000000000000025e-02,-8.899525956884065669e-01,-1.022338850241311797e-01
1.350000000000000158e-02,-8.908144795084744771e-01,-5.086992649723463822e-02
1.351000000000000117e-02,-8.924286163672223715e-01,-7.650572871473854120e-02
1.352000000000000077e-02,-8.940330002555928468e-01,-7.624331736704276219e-02
1.353000000000000036e-02,-8.948693713240816194e-01,-4.981311432704162157e-02
1.354000000000000169e-02,-8.971880411911281605e-01,-1.006422177160889442e-01
1.355000000000000128e-02,-8.973301576048176020e-01,-2.598684155392411849e-02
1.356000000000000087e-02,-9.002271834812058948e-01,-1.203784222108168905e-01
1.357000000000000046e-02,-8.998581276613681901e-01,-8.435677848794561479e-03
1.358000000000000179e-02,-9.031098594601401075e-01,-1.324495032792627480e-01
1.359000000000000138e-02,-9.024853284224968464e-01,3.556665397039506177e-04
1.360000000000000098e-02,-9.058133019382944573e-01,-1.349806924530151386e-01
1.361000000000000057e-02,-9.052239724922387376e-01,-8.080817276229423571e-04
1.362000000000000190e-02,-9.083358815743629577e-01,-1.275007630679670378e-01
1.363000000000000149e-02,-9.080646249003953008e-01,-1.165676003988245710e-02
1.364000000000000108e-02,-9.106973308353443208e-01,-1.110113845756305340e-01
1.365000000000000067e-02,-9.109775737857095379e-01,-3.049446007017305935e-02
1.366000000000000027e-02,-9.129358232050047706e-01,-8.783974414287944177e-02
1.367000000000000159e-02,-9.139171915060059215e-01,-5.444929336301727874e-02
1.368000000000000119e-02,-9.151023411327336987e-01,-6.129597058053870562e-02
1.369000000000000078e-02,-9.168286289321860849e-01,-7.989581750446272945e-02
1.370000000000000037e-02,-9.172531580301958032e-01,-3.518618137971268878e-02
1.371000000000000170e-02,-9.196558789011202162e-01,-1.029888082889019452e-01
1.372000000000000129e-02,-9.194415414065364445e-01,-1.325211806249939825e-02
1.373000000000000088e-02,-9.223499972044498785e-01,-1.202289373332671440e-01
1.374000000000000048e-02,-9.217099017392419436e-01,1.379189392131034090e-03
1.375000000000000180e-02,-9.248762966867811741e-01,-1.289778644044183575e-01
1.376000000000000140e-02,-9.240835326303267205e-01,6.655944215650615864e-03
1.377000000000000099e-02,-9.272194342724671134e-01,-1.278465347594935353e-01
1.378000000000000058e-02,-9.265668772941051401e-01,1.903312394051739258e-03
1.379000000000000191e-02,-9.293856551497070573e-01,-1.168995112447156759e-01
1.380000000000000150e-02,-9.291428594296631260e-01,-1.207721641546870284e-02
1.381000000000000109e-02,-9.314018619496452489e-01,-9.764559358865439187e-02
1.382000000000000069e-02,-9.317753831651772733e-01,-3.312573449617021992e-02
1.383000000000000028e-02,-9.333116392903563208e-01,-7.281566397074744346e-02
1.384000000000000161e-02,-9.344146322554162110e-01,-5.804189865846917651e-02
1.385000000000000120e-02,-9.351688267677782385e-01,-4.596079789119022346e-02
1.386000000000000079e-02,-9.370043841959039277e-01,-8.305576304632754370e-02
1.387000000000000038e-02,-9.370295858470586436e-01,-2.092991852986633358e-02
1.388000000000000171e-02,-9.394902772962578918e-01,-1.043826860849633303e-01
1.389000000000000130e-02,-9.389441162631882998e-01,-1.302971185053616735e-03
1.390000000000000090e-02,-9.418277915098201003e-01,-1.187802695785330487e-01
1.391000000000000049e-02,-9.409492593502279956e-01,1.013556713374452571e-02
1.392000000000000182e-02,-9.439887928119878868e-01,-1.240255847984759741e-01
1.393000000000000141e-02,-9.430630630016733074e-01,1.180666587880685459e-02
1.394000000000000100e-02,-9.459656577620422224e-01,-1.192422227160759574e-01
1.395000000000000059e-02,-9.452821127055753836e-01,3.569021412763158201e-03
1.396000000000000192e-02,-9.477723847515754363e-01,-1.050293511836623006e-01
1.397000000000000151e-02,-9.475820230409757183e-01,-1.326013690215149636e-02
1.398000000000000111e-02,-9.494425210319564767e-01,-8.337347231091193911e-02
1.399000000000000070e-02,-9.499210115589469261e-01,-3.609883100390344490e-02
1.400000000000000029e-02,-9.510242142210990623e-01,-5.735619303318196388e-02
1.401000000000000162e-02,-9.522460409308604046e-01,-6.148047548273407464e-02
1.402000000000000121e-02,-9.525731141879727470e-01,-3.070052501839245010e-02
1.403000000000000080e-02,-9.545006064381770239e-01,-8.556385592492786463e-02
1.404000000000000040e-02,-9.541441755255473112e-01,-7.223328338596895527e-03
1.405000000000000172e-02,-9.566330463880774460e-01,-1.046985161212972276e-01
1.406000000000000132e-02,-9.557835531665631601e-01,9.726803511780249267e-03
1.407000000000000091e-02,-9.586041300892729211e-01,-1.159620507475108975e-01
1.408000000000000050e-02,-9.575218045018836222e-01,1.776201911060147631e-02
1.409000000000000183e-02,-9.603928211462601228e-01,-1.175900249563919392e-01
1.410000000000000142e-02,-9.593693776739236068e-01,1.580677678049777907e-02
1.411000000000000101e-02,-9.619993630441784349e-01,-1.092357919438092378e-01
1.412000000000000061e-02,-9.613150664728157269e-01,4.256030956964773106e-03
1.413000000000000193e-02,-9.634452320965125605e-01,-9.202137925776671112e-02
1.414000000000000153e-02,-9.633276461730696516e-01,-1.508281806266975264e-02
1.415000000000000112e-02,-9.647699692459267284e-01,-6.837256260216481585e-02
1.416000000000000071e-02,-9.653604617452821168e-01,-3.925593440393086719e-02
1.417000000000000030e-02,-9.660253473014908110e-01,-4.166164448460258490e-02
1.418000000000000163e-02,-9.673582831186408049e-01,-6.459785092564990228e-02
1.419000000000000122e-02,-9.672677444231153610e-01,-1.571128540556042397e-02
1.420000000000000082e-02,-9.692654202174932898e-01,-8.727070739427308932e-02
1.421000000000000041e-02,-9.685498371889486036e-01,5.767960088757223720e-03
1.422000000000000174e-02,-9.710339151121297752e-01,-1.038292767729769306e-01
1.423000000000000133e-02,-9.699128389260265326e-01,1.972391274762309160e-02
1.424000000000000092e-02,-9.726305849052079289e-01,-1.117277981771143680e-01
1.425000000000000051e-02,-9.713804267208998589e-01,2.421170276957031881e-02
1.426000000000000184e-02,-9.740419003734114289e-01,-1.096947321841545142e-01
1.427000000000000143e-02,-9.729552462516132261e-01,1.868019153580743538e-02
1.428000000000000103e-02,-9.752759657595285736e-01,-9.791986950778996945e-02
1.429000000000000062e-02,-9.746185141249475992e-01,4.052979780686091250e-03
1.430000000000000195e-02,-9.763613174358134472e-01,-7.802638796062141835e-02
1.431000000000000154e-02,-9.763327759478854784e-01,-1.740760093694230376e-02
1.432000000000000113e-02,-9.773427192494454907e-01,-5.283201684748686094e-02
1.433000000000000072e-02,-9.780474057026781187e-01,-4.243316656598720288e-02
1.434000000000000032e-02,-9.782745623238583432e-01,-2.593436662045390390e-02
1.435000000000000164e-02,-9.797060533276690242e-01,-6.723060716104163614e-02
1.436000000000000124e-02,-9.792128547632058533e-01,-1.181385267954593050e-03
1.437000000000000083e-02,-9.812549265413097466e-01,-8.804012465344378258e-02
1.438000000000000042e-02,-9.802069740686646382e-01,1.789472705793991245e-02
1.439000000000000175e-02,-9.826507006996710869e-01,-1.016884996332703822e-01
1.440000000000000134e-02,-9.812923880890135342e-01,2.859753754621457283e-02
1.441000000000000093e-02,-9.838668859454869908e-01,-1.060562027373649630e-01
1.442000000000000053e-02,-9.824854324125823490e-01,2.946300259422210757e-02
1.443000000000000185e-02,-9.848977207140686696e-01,-1.003892536062060137e-01
1.444000000000000145e-02,-9.837808968534405007e-01,2.047508273604868589e-02
1.445000000000000104e-02,-9.857590121207768785e-01,-8.541024657379502061e-02
1.446000000000000063e-02,-9.851527869187649555e-01,3.068025307214715738e-03
1.447000000000000196e-02,-9.864858021184440551e-01,-6.321193303611384595e-02
1.448000000000000155e-02,-9.865581432851607824e-01,-2.008476087962125789e-02
1.449000000000000114e-02,-9.871272048641023256e-01,-3.694925247105666083e-02
1.450000000000000074e-02,-9.879433539614483895e-01,-4.546399204980799275e-02
1.451000000000000033e-02,-9.877391725895710017e-01,-1.037516316476395570e-02
1.452000000000000166e-02,-9.892520441357253169e-01,-6.922264156504720489e-02
1.453000000000000125e-02,-9.883762548219581223e-01,1.271188766742674739e-02
1.454000000000000084e-02,-9.904333601002818233e-01,-8.775188458923294244e-02
1.455000000000000043e-02,-9.890835676728367831e-01,2.902663382662308555e-02
1.456000000000000176e-02,-9.914494534224191913e-01,-9.821230289504324917e-02
1.457000000000000135e-02,-9.898901443921198640e-01,3.628081766435124061e-02
1.458000000000000095e-02,-9.922810420076508819e-01,-9.895178256529275906e-02
1.459000000000000054e-02,-9.908046608667385735e-01,3.351969719167745970e-02
1.460000000000000187e-02,-9.929302429756492465e-01,-8.974854717392784231e-02
1.461000000000000146e-02,-9.918141527719880335e-01,2.126259457757656568e-02
1.462000000000000105e-02,-9.934202580536501959e-01,-7.184390039685163709e-02
1.463000000000000064e-02,-9.928859171380377546e-01,1.426582356283178765e-03
1.464000000000000197e-02,-9.937919511595592059e-01,-4.775949293600323386e-02
1.465000000000000156e-02,-9.939723234304611577e-01,-2.295585890727505976e-02
1.466000000000000116e-02,-9.940978350321000301e-01,-2.092629691103427628e-02
1.467000000000000075e-02,-9.950178168791870004e-01,-4.818288978669094808e-02
1.468000000000000034e-02,-9.943943335208685896e-01,4.820434169082384555e-03
1.469000000000000167e-02,-9.959670911410281047e-01,-7.042832120956422914e-02
1.470000000000000126e-02,-9.947334767868949434e-01,2.580551403994842813e-02
1.471000000000000085e-02,-9.967732206557853303e-01,-8.630450245198285908e-02
1.472000000000000045e-02,-9.951552421020858352e-01,3.905452376719478064e-02
1.473000000000000177e-02,-9.974045674595154454e-01,-9.336097706449614231e-02
1.474000000000000137e-02,-9.956816630699676374e-01,4.273183447509395355e-02
1.475000000000000096e-02,-9.978494300179996390e-01,-9.044511437493089889e-02
1.476000000000000055e-02,-9.963135866428317611e-01,3.641051512473475471e-02
1.477000000000000188e-02,-9.981177634624107675e-01,-7.787169049875847238e-02
1.478000000000000147e-02,-9.970305453715315736e-01,2.113520513917557797e-02
1.479000000000000106e-02,-9.982397127427339312e-01,-5.737660936178128057e-02
1.480000000000000066e-02,-9.977937637964215956e-01,-7.314860209444814425e-04
1.481000000000000198e-02,-9.982611709720174975e-01,-3.186144937499603425e-02
1.482000000000000157e-02,-9.985518669979291939e-01,-2.585693202952648456e-02
1.483000000000000117e-02,-9.982370247410006225e-01,-4.966352252818511184e-03
1.484000000000000076e-02,-9.992484327162342028e-01,-5.042867349485667672e-02
1.485000000000000035e-02,-9.982230741007541708e-01,1.946547942655486516e-02
1.486000000000000168e-02,-9.998302986715889018e-01,-7.071570500679856541e-02
1.487000000000000127e-02,-9.982678182713321524e-01,3.795358462343960404e-02
1.488000000000000086e-02,-1.000255380513397574e+00,-8.361743904560710317e-02
1.489000000000000046e-02,-9.984053183922753094e-01,4.789224667987627276e-02
1.490000000000000178e-02,-1.000498864250302988e+00,-8.711996856747727946e-02
1.491000000000000138e-02,-9.986501802216205537e-01,4.793409295157554512e-02
1.492000000000000097e-02,-1.000556856616436896e+00,-8.059255767686838989e-02
1.493000000000000056e-02,-9.989954050298036625e-01,3.818832067645502870e-02
1.494000000000000189e-02,-1.000446956404302368e+00,-6.488039687786111009e-02
1.495000000000000148e-02,-9.994134184054543901e-01,2.020461001839457885e-02
1.496000000000000107e-02,-1.000205665585662151e+00,-4.218029737184158384e-02
1.497000000000000067e-02,-9.998601272236258275e-01,-3.254863969092750692e-03
1.498000000000000199e-02,-9.998830123658650759e-01,-1.571725641101268112e-02
1.499000000000000159e-02,-1.000281408767017099e+00,-2.862210855340456550e-02
1.500000000000000118e-02,-9.995351941175940613e-01,1.072997049942491822e-02
1.501000000000000077e-02,-1.000621071541903939e+00,-5.204807246822632655e-02
1.502000000000000036e-02,-9.992163006995286034e-01,3.338504756535703999e-02
1.503000000000000169e-02,-1.000829130518587462e+00,-6.996951143997108546e-02
1.504000000000000128e-02,-9.989703579041139259e-01,4.902987813869646300e-02
1.505000000000000088e-02,-1.000869157276029320e+00,-7.963304748998253912e-02
1.506000000000000047e-02,-9.988248476060005432e-01,5.547802061745960023e-02
1.507000000000000180e-02,-1.000723645541059748e+00,-7.950055458116872531e-02
1.508000000000000139e-02,-9.987866641587920258e-01,5.189658503538863155e-02
1.509000000000000098e-02,-1.000396585890139134e+00,-6.947543650517833125e-02
1.510000000000000057e-02,-9.988410990323820515e-01,3.892877568587244791e-02
1.511000000000000190e-02,-9.999128795115925783e-01,-5.091690285232929047e-02
1.512000000000000149e-02,-9.989540085570177697e-01,1.859915988465522460e-02
1.513000000000000109e-02,-9.993146744408454296e-01,-2.643986285690313673e-02
1.514000000000000068e-02,-9.990768356756454249e-01,-5.984146439941992641e-03
1.515000000000000201e-02,-9.986551631840642207e-01,4.697834885570386677e-04
1.516000000000000160e-02,-9.991537628649708180e-01,-3.108711477517452082e-02
1.517000000000000119e-02,-9.979907597472092995e-01,2.596821184159880253e-02
1.518000000000000078e-02,-9.991299214191549094e-01,-5.289897390959717033e-02
1.519000000000000038e-02,-9.973727934678733309e-01,4.641931368887088072e-02
1.520000000000000170e-02,-9.989594740881102553e-01,-6.809342870921486490e-02
1.521000000000000130e-02,-9.968399605608289082e-01,5.892988558427039031e-02
1.522000000000000089e-02,-9.986123589354664043e-01,-7.431792910566703547e-02
1.523000000000000048e-02,-9.964126315209507201e-01,6.177527346112519219e-02
1.524000000000000181e-02,-9.980787161565088939e-01,-7.053990423003649035e-02
1.525000000000000140e-02,-9.960898535678844867e-01,5.465326631857835710e-02
1.526000000000000099e-02,-9.973703426403029981e-01,-5.719883432020124447e-02
1.527000000000000059e-02,-9.958494950732259543e-01,3.872854696198596569e-02
1.528000000000000191e-02,-9.965189564645137166e-01,-3.614145071539462406e-02
1.529000000000000151e-02,-9.956515057348205300e-01,1.646120226794372393e-02
1.530000000000000110e-02,-9.955715357108091412e-01,-1.035008052718913371e-02
1.531000000000000069e-02,-9.954438099579402399e-01,-8.755068385392632269e-03
1.532000000000000202e-02,-9.945834033441668387e-01,1.649628199499712788e-02
1.533000000000000161e-02,-9.951699797470758835e-01,-3.309275747728879918e-02
1.534000000000000120e-02,-9.936100918444713548e-01,4.056349207606516766e-02
1.535000000000000080e-02,-9.947775357005143038e-01,-5.285349961026477444e-02
1.536000000000000212e-02,-9.926991732545995539e-01,5.842631286294260040e-02
1.537000000000000172e-02,-9.942256800321851440e-01,-6.501259750029975137e-02
1.538000000000000131e-02,-9.918832638838182003e-01,6.757263260512090530e-02
1.539000000000000090e-02,-9.934912996480061986e-01,-6.766392565367186640e-02
1.540000000000000049e-02,-9.911752250944808607e-01,6.677310250499526867e-02
1.541000000000000182e-02,-9.925723749405176433e-01,-6.030067248930302826e-02
1.542000000000000141e-02,-9.905662778930991452e-01,5.626205320631271628e-02
1.543000000000000101e-02,-9.914882794823526302e-01,-4.388975951678450449e-02
1.544000000000000060e-02,-9.900272964138918663e-01,3.770304175238378686e-02
1.545000000000000193e-02,-9.902769331179396284e-01,-2.072963628775285894e-02
1.546000000000000152e-02,-9.895131027640859944e-01,1.394388491430162413e-02
1.547000000000000111e-02,-9.889892298256824921e-01,5.887975141345288925e-03
1.548000000000000070e-02,-9.889691152049185918e-01,-1.140214022989895735e-02
1.549000000000000203e-02,-9.876815470500227567e-01,3.216252393165745099e-02
1.550000000000000162e-02,-9.883393915700783294e-01,-3.448844776919947341e-02
1.551000000000000122e-02,-9.864074608232681340e-01,5.434389990385214697e-02
1.552000000000000081e-02,-9.875748638296991677e-01,-5.180088168133799992e-02
1.553000000000000214e-02,-9.852098603804101407e-01,6.928441215247350959e-02
1.554000000000000173e-02,-9.866405657231253068e-01,-6.067512969718971694e-02
1.555000000000000132e-02,-9.841146471336318369e-01,7.490187251115759670e-02
1.556000000000000091e-02,-9.855207836944261945e-01,-5.968862591750635077e-02
1.557000000000000051e-02,-9.831269253105096029e-01,7.048611373409771619e-02
1.558000000000000183e-02,-9.842213763907328161e-01,-4.887005923284479941e-02
1.559000000000000143e-02,-9.822302589923960214e-01,5.680345873171834675e-02
1.560000000000000102e-02,-9.827689194356297175e-01,-2.969511133465133415e-02
1.561000000000000061e-02,-9.813890967009917254e-01,3.598398417203595850e-02
1.562000000000000194e-02,-9.812067987277511838e-01,-4.869235701037320611e-03
1.563000000000000153e-02,-9.805540108924762910e-01,1.120793557670593521e-02
1.564000000000000112e-02,-9.795888337208638053e-01,2.207046771450815389e-02
1.565000000000000072e-02,-9.796689750351117443e-01,-1.376211953787182668e-02
1.566000000000000031e-02,-9.779713637611171517e-01,4.727566656822095731e-02
1.566999999999999990e-02,-9.786796213901504116e-01,-3.513521572115062969e-02
1.568000000000000296e-02,-9.764049631248097327e-01,6.715335437770804383e-02
1.569000000000000256e-02,-9.775412459625155703e-01,-4.964980837650831424e-02
1.570000000000000215e-02,-9.749270100612215106e-01,7.889434385678197048e-02
1.571000000000000174e-02,-9.762253942069704093e-01,-5.505358979523095053e-02
1.572000000000000133e-02,-9.735561862253157006e-01,8.088691007209233841e-02
1.573000000000000093e-02,-9.747240591114735286e-01,-5.043530616202385186e-02
1.574000000000000052e-02,-9.722897407418985560e-01,7.295388132080407595e-02
1.575000000000000011e-02,-9.730508653032354793e-01,-3.635860222201166975e-02
1.575999999999999970e-02,-9.711039015987121825e-01,5.637868574161012530e-02
1.577000000000000277e-02,-9.712390710136841188e-01,-1.477908986057020237e-02
1.578000000000000236e-02,-9.699573832888018776e-01,3.371639919955504716e-02
1.579000000000000195e-02,-9.693366887875017879e-01,1.124324487096681029e-02
1.580000000000000154e-02,-9.687974674782801054e-01,8.418077997261843790e-03
1.581000000000000114e-02,-9.673994188119099391e-01,3.799456470441906625e-02
1.582000000000000073e-02,-9.675677752874195514e-01,-1.567762546136960283e-02
1.583000000000000032e-02,-9.654824666303615244e-01,6.165369621406319167e-02
1.583999999999999991e-02,-9.662165698784122014e-01,-3.490906356439809483e-02
1.585000000000000298e-02,-9.636324261400265323e-01,7.885441346923541261e-02
1.586000000000000257e-02,-9.647043806723527570e-01,-4.633056386519013997e-02
1.587000000000000216e-02,-9.618804336575741409e-01,8.718080411764338178e-02
1.588000000000000175e-02,-9.630098192736957774e-01,-4.814579907387803170e-02
1.589000000000000135e-02,-9.602375921743490084e-01,8.552283433772416010e-02
1.590000000000000094e-02,-9.611327409893716256e-01,-3.997240083873876415e-02
1.591000000000000053e-02,-9.586933494919150922e-01,7.423976707100904404e-02
1.592000000000000012e-02,-9.590942724513302764e-01,-2.289803240413298274e-02
1.592999999999999972e-02,-9.572170604287884021e-01,5.510718823645873593e-02
1.594000000000000278e-02,-9.569337127087650385e-01,6.796449047845667946e-04
1.595000000000000237e-02,-9.557625088039993777e-01,3.105563816532891028e-02
1.596000000000000196e-02,-9.547027636503184755e-01,2.740576068514974720e-02
1.597000000000000156e-02,-9.542747117753412889e-01,5.739712638480975668e-03
1.598000000000000115e-02,-9.524579266758397278e-01,5.346187336073704444e-02
1.599000000000000074e-02,-9.526980329580034823e-01,-1.700032286598672504e-02
1.600000000000000033e-02,-9.502522016792567250e-01,7.512816607641088773e-02
1.600999999999999993e-02,-9.509843738494384580e-01,-3.370333212064721001e-02
1.602000000000000299e-02,-9.481272970191696459e-01,8.933066879526055382e-02
1.603000000000000258e-02,-9.491002650992835799e-01,-4.179677442649145508e-02
1.604000000000000217e-02,-9.461075052305527588e-01,9.409360788545551024e-02
1.605000000000000177e-02,-9.470318027280674178e-01,-3.997519128619739931e-02
1.606000000000000136e-02,-9.441961345851048737e-01,8.883031243870924409e-02
1.607000000000000095e-02,-9.447867071911677517e-01,-2.839254009467846035e-02
1.608000000000000054e-02,-9.423750377061292927e-01,7.442946120428770018e-02
1.609000000000000014e-02,-9.423931976296266999e-01,-8.639365444163242189e-03
1.609999999999999973e-02,-9.406072929134645655e-01,5.312429080774120488e-02
1.611000000000000279e-02,-9.398958494406290942e-01,1.649128121033876376e-02
1.612000000000000238e-02,-9.388426507852499769e-01,2.816385449511374373e-02
1.613000000000000198e-02,-9.373490538914046599e-01,4.341465329414094521e-02
1.614000000000000157e-02,-9.370249376025122645e-01,3.335251955037658346e-03
1.615000000000000116e-02,-9.348090151916056412e-01,6.828209926487906201e-02
1.616000000000000075e-02,-9.351003402155289024e-01,-1.759426391039089002e-02
1.617000000000000035e-02,-9.323254987853005771e-01,8.754739144400486284e-02
1.617999999999999994e-02,-9.330253344365084800e-01,-3.143133278517607626e-02
1.619000000000000300e-02,-9.299345186102455640e-01,9.848853988716824159e-02
1.620000000000000259e-02,-9.307731039333719814e-01,-3.602652997099232979e-02
1.621000000000000218e-02,-9.276530508875074910e-01,9.960836836401243399e-02
1.622000000000000178e-02,-9.283374996667469459e-01,-3.059066076776401771e-02
1.623000000000000137e-02,-9.254765473586538116e-01,9.085489521262196666e-02
1.624000000000000096e-02,-9.257339593818663115e-01,-1.581100689046542607e-02
1.625000000000000056e-02,-9.233796195331582801e-01,7.362897187766846707e-02
1.626000000000000015e-02,-9.229972477003756115e-01,6.249916469332709307e-03
1.626999999999999974e-02,-9.213197881763247610e-01,5.057808384739640589e-02
1.628000000000000280e-02,-9.201763533596919453e-01,3.245788388991212997e-02
1.629000000000000239e-02,-9.192437504707539064e-01,2.520665282181931699e-02
1.630000000000000199e-02,-9.173272975141012475e-01,5.906813672702362211e-02
1.631000000000000158e-02,-9.170952309569407879e-01,1.360689234391311260e-03
1.632000000000000117e-02,-9.145048980009091721e-01,8.227641380164875395e-02
1.633000000000000076e-02,-9.148232888036657018e-01,-1.733878688689291514e-02
1.634000000000000036e-02,-9.117547201248487054e-01,9.877905718615266617e-02
1.634999999999999995e-02,-9.123898214879042623e-01,-2.802825298740996285e-02
1.636000000000000301e-02,-9.091063847680735943e-01,1.062589642613002427e-01
1.637000000000000260e-02,-9.097751885327352017e-01,-2.902318661056173602e-02
1.638000000000000220e-02,-9.065692242953857782e-01,1.037266278432649735e-01
1.639000000000000179e-02,-9.069811172832425994e-01,-2.006598007787650795e-02
1.640000000000000138e-02,-9.041309232573685462e-01,9.166580084876349566e-02
1.641000000000000097e-02,-9.040304636626812496e-01,-2.363880640572448011e-03
1.642000000000000057e-02,-9.017593469920861526e-01,7.196226068047040236e-02
1.643000000000000016e-02,-9.009638636552621538e-01,2.158871001939844519e-02
1.643999999999999975e-02,-8.994072858210808707e-01,4.762628796166712419e-02
1.645000000000000281e-02,-8.978337678738551597e-01,4.837733702736608105e-02
1.646000000000000241e-02,-8.970194200653873740e-01,2.234956659327939910e-02
1.647000000000000200e-02,-8.946967421588435387e-01,7.416990598895630005e-02
1.648000000000000159e-02,-8.945404698064509663e-01,-3.773072205026356660e-05
1.649000000000000118e-02,-8.916051534075107865e-01,9.528057711291833265e-02
1.650000000000000078e-02,-8.919233572245310881e-01,-1.613118548192030155e-02
1.651000000000000037e-02,-8.885994829068449841e-01,1.087124330510446379e-01
1.651999999999999996e-02,-8.891361435753301068e-01,-2.345276255562208506e-02
1.653000000000000302e-02,-8.857023846549936241e-01,1.125982824277052124e-01
1.654000000000000262e-02,-8.861667474886251172e-01,-2.081556980994529737e-02
1.655000000000000221e-02,-8.829153675091483411e-01,1.064755120891737877e-01
1.656000000000000180e-02,-8.830247405800281113e-01,-8.498583310099831756e-03
1.657000000000000139e-02,-8.802185896292753498e-01,9.135420763787673037e-02
1.658000000000000099e-02,-8.797399547781107332e-01,1.179442532103286249e-02
1.659000000000000058e-02,-8.775737963926421026e-01,6.956843498050839514e-02
1.660000000000000017e-02,-8.763581094544024008e-01,3.718564419443393110e-02
1.660999999999999976e-02,-8.749299668981318501e-01,4.443276729157718402e-02
1.662000000000000283e-02,-8.729340986370455191e-01,6.404677531363393850e-02
1.663000000000000242e-02,-8.722308406567885752e-01,1.975440354351703023e-02
1.664000000000000201e-02,-8.695239373261604010e-01,8.853276489150214978e-02
1.665000000000000160e-02,-8.694232113269766415e-01,-7.267565585851049883e-04
1.666000000000000120e-02,-8.661765246135393337e-01,1.071479242027709999e-01
1.667000000000000079e-02,-8.664647799073825762e-01,-1.388905889407518468e-02
1.668000000000000038e-02,-8.629264728499440595e-01,1.172602879574912160e-01
1.668999999999999997e-02,-8.633303939912613245e-01,-1.768811632613085522e-02
1.670000000000000304e-02,-8.597890303870128204e-01,1.174888751696118727e-01
1.671000000000000263e-02,-8.600157675274698876e-01,-1.145773023757128660e-02
1.672000000000000222e-02,-8.567578550428033290e-01,1.079069450512206291e-01
1.673000000000000181e-02,-8.565381329221476436e-01,3.991934339748139278e-03
1.674000000000000141e-02,-8.538059665701401846e-01,9.003129024254855062e-02
1.675000000000000100e-02,-8.529337202072995172e-01,2.649371211399763684e-02
1.676000000000000059e-02,-8.508897358126404908e-01,6.659890067803128644e-02
1.677000000000000018e-02,-8.492524455966856678e-01,5.284230750097279605e-02
1.677999999999999978e-02,-8.479553241836255140e-01,4.116422578705423302e-02
1.679000000000000284e-02,-8.455505834738689108e-01,7.926603164313809902e-02
1.680000000000000243e-02,-8.449466273838154295e-01,1.757599293356384984e-02
1.681000000000000202e-02,-8.418825074387275009e-01,1.019817890388048792e-01
1.682000000000000162e-02,-8.418135449212084120e-01,-5.888572630151503798e-04
1.683000000000000121e-02,-8.382927023864940042e-01,1.177517825025937853e-01
1.684000000000000080e-02,-8.385193825963195291e-01,-1.055210461847959705e-02
1.685000000000000039e-02,-8.348092411450220851e-01,1.243602130030099090e-01
1.685999999999999999e-02,-8.350462652562871124e-01,-1.074274138797552507e-02
1.687000000000000305e-02,-8.314396727624007166e-01,1.209391279756586862e-01
1.688000000000000264e-02,-8.313977884970875643e-01,-1.028222310868976037e-03
1.689000000000000223e-02,-8.281699289001605013e-01,1.080962828019529226e-01
1.690000000000000183e-02,-8.275985115035003892e-01,1.726587018411481281e-02
1.691000000000000142e-02,-8.249664171568994453e-01,8.782566526615855074e-02
1.692000000000000101e-02,-8.236903605970301578e-01,4.155108019658555751e-02
1.693000000000000060e-02,-8.217809838382099663e-01,6.321400353187668630e-02
1.694000000000000020e-02,-8.197264808599373787e-01,6.835692130812473510e-02
1.694999999999999979e-02,-8.185580211207434953e-01,3.798654478284876207e-02
1.696000000000000285e-02,-8.157634338519725858e-01,9.384167047862150557e-02
1.697000000000000244e-02,-8.152426719347651840e-01,1.595874073370497429e-02
1.698000000000000204e-02,-8.118529010660719969e-01,1.143575293752134014e-01
1.699000000000000163e-02,-8.117889210404038991e-01,4.750641693683973761e-04
1.700000000000000122e-02,-8.080340889575731156e-01,1.269877039888037684e-01
1.701000000000000081e-02,-8.081663925259738868e-01,-6.083691654628153346e-03
1.702000000000000041e-02,-8.043279874350792724e-01,1.299755607758639742e-01
1.703000000000000000e-02,-8.043648380697390188e-01,-2.650430799524945442e-03
1.704000000000000306e-02,-8.007343009102474429e-01,1.229830720153613638e-01
1.705000000000000265e-02,-8.003956667840776973e-01,1.037115045423782356e-02
1.706000000000000225e-02,-7.972315115669492691e-01,1.071406257266359074e-01
1.707000000000000184e-02,-7.962902902081334666e-01,3.116582674165565073e-02
1.708000000000000143e-02,-7.937800699120193260e-01,8.488067434538573708e-02
1.709000000000000102e-02,-7.920955183417387468e-01,5.677415822395745493e-02
1.710000000000000062e-02,-7.903282358860982404e-01,5.957969192651473012e-02
1.711000000000000021e-02,-7.878666946278175542e-01,8.352791313107843507e-02
1.711999999999999980e-02,-7.868197154701564999e-01,3.506132470277482927e-02
1.713000000000000286e-02,-7.836595717678457307e-01,1.075899664792047822e-01
1.714000000000000246e-02,-7.832019680246493643e-01,1.503360154041435449e-02
1.715000000000000205e-02,-7.795221352027567052e-01,1.255188001996805081e-01
1.716000000000000164e-02,-7.794339584051924730e-01,2.543526530591868999e-03
1.717000000000000123e-02,-7.754875543726472698e-01,1.347752130786282199e-01
1.718000000000000083e-02,-7.754922226315230649e-01,-4.718016158556928769e-04
1.719000000000000042e-02,-7.715693307994809791e-01,1.340959050212801040e-01
1.720000000000000001e-02,-7.713743407983767453e-01,6.530064436008098036e-03
1.721000000000000307e-02,-7.677593328970671038e-01,1.236793258891524111e-01
1.722000000000000267e-02,-7.670993154881086129e-01,2.261707393269476313e-02
1.723000000000000226e-02,-7.640290135219006684e-01,1.051565182027736772e-01
1.724000000000000185e-02,-7.627048039512958066e-01,4.551957262707912594e-02
1.725000000000000144e-02,-7.603336372287404776e-01,8.135117062119735787e-02
1.726000000000000104e-02,-7.582415921715992546e-01,7.196466785815257283e-02
1.727000000000000063e-02,-7.566188856086568659e-01,5.586386748379654210e-02
1.728000000000000022e-02,-7.537661489032506656e-01,9.815767169478382959e-02
1.728999999999999981e-02,-7.528288749852662942e-01,3.254234425436672296e-02
1.730000000000000288e-02,-7.493323375847634749e-01,1.203406080580267795e-01
1.731000000000000247e-02,-7.489144052088859693e-01,1.491514900314100910e-02
1.732000000000000206e-02,-7.449835160344254747e-01,1.353451899972934747e-01
1.733000000000000165e-02,-7.448402200263161133e-01,5.672590542538593836e-03
1.734000000000000125e-02,-7.407461754521631470e-01,1.410590848184760104e-01
1.735000000000000084e-02,-7.405902267446724530e-01,6.270427527071654843e-03
1.736000000000000043e-02,-7.366260691643080616e-01,1.367369039956646548e-01
1.737000000000000002e-02,-7.361698835495283921e-01,1.671591472913895246e-02
1.738000000000000309e-02,-7.326073909457729849e-01,1.231096938993395951e-01
1.739000000000000268e-02,-7.316054213555482910e-01,3.556673147207899122e-02
1.740000000000000227e-02,-7.286551204640152601e-01,1.022775502466431313e-01
1.741000000000000186e-02,-7.269400112706616568e-01,6.014295105503915384e-02
1.742000000000000146e-02,-7.247202087736133169e-01,7.740041688190814340e-02
1.743000000000000105e-02,-7.222274318606538568e-01,8.692181537904881961e-02
1.744000000000000064e-02,-7.207468174039814990e-01,5.223304527702214012e-02
1.745000000000000023e-02,-7.175241824277798219e-01,1.120559267773316020e-01
1.745999999999999983e-02,-7.166805617692281194e-01,3.057248189000911359e-02
1.747000000000000289e-02,-7.128811918717352647e-01,1.319395314860000168e-01
1.748000000000000248e-02,-7.124765402258739222e-01,1.569920729854061212e-02
1.749000000000000207e-02,-7.083363535149446166e-01,1.437390130303957403e-01
1.750000000000000167e-02,-7.081059658098191045e-01,9.894568675814905193e-03
1.751000000000000126e-02,-7.039089665103338556e-01,1.458101019156391176e-01
1.752000000000000085e-02,-7.035604311091762098e-01,1.410468660935802580e-02
1.753000000000000044e-02,-6.995969268728076118e-01,1.379397576067777353e-01
1.754000000000000004e-02,-6.988531690299887300e-01,2.780148159231215013e-02
1.755000000000000310e-02,-6.953770621998381918e-01,1.213774651419491785e-01
1.756000000000000269e-02,-6.940171301235728007e-01,4.906040057004266292e-02
1.757000000000000228e-02,-6.912085648336454557e-01,9.865141539196239928e-02
1.758000000000000188e-02,-6.891001661834278424e-01,7.484330657036632195e-02
1.759000000000000147e-02,-6.870390275210541686e-01,7.319652821236319329e-02
1.760000000000000106e-02,-6.841580048638526979e-01,1.014460492219425858e-01
1.761000000000000065e-02,-6.828121797433696072e-01,4.884871145029582445e-02
1.762000000000000025e-02,-6.792460808215962098e-01,1.250432925560317210e-01
1.762999999999999984e-02,-6.784761957618261619e-01,2.928052917459424490e-02
1.764000000000000290e-02,-6.744114024486957959e-01,1.422515468513294579e-01
1.765000000000000249e-02,-6.739913485415540695e-01,1.746065209837884685e-02
1.766000000000000208e-02,-6.696856623540167197e-01,1.506270474424493966e-01
1.767000000000000168e-02,-6.693358807013608525e-01,1.521710807275935759e-02
1.768000000000000127e-02,-6.650805970263530265e-01,1.490254199465941842e-01
1.769000000000000086e-02,-6.645092377165370268e-01,2.296799968856985674e-02
1.770000000000000046e-02,-6.605862890204885485e-01,1.377701540455777141e-01
1.771000000000000005e-02,-6.595321730108519853e-01,3.966017588596544574e-02
1.772000000000000311e-02,-6.561726546661204029e-01,1.186048356626620837e-01
1.773000000000000270e-02,-6.544437211399288801e-01,6.292424709229571533e-02
1.774000000000000229e-02,-6.517938921039564404e-01,9.443677794405046233e-02
1.775000000000000189e-02,-6.492954842096123613e-01,8.942292722904697511e-02
1.776000000000000148e-02,-6.473952583114533921e-01,6.890896930495693518e-02
1.777000000000000107e-02,-6.441440602681359762e-01,1.153426502885298022e-01
1.778000000000000067e-02,-6.429211472815062889e-01,4.586397142475322208e-02
1.779000000000000026e-02,-6.390427449934473758e-01,1.369544841466101837e-01
1.779999999999999985e-02,-6.383233023387471228e-01,2.877849185505917604e-02
1.781000000000000291e-02,-6.340337152425323808e-01,1.511629749351306451e-01
1.782000000000000250e-02,-6.335679457913717672e-01,2.025169309247595167e-02
1.783000000000000210e-02,-6.291418513787108147e-01,1.559616434985961475e-01
1.784000000000000169e-02,-6.286407772609849953e-01,2.162275027874203948e-02
1.785000000000000128e-02,-6.243711014186201780e-01,1.507283287656151216e-01
1.786000000000000087e-02,-6.235491078303661006e-01,3.277363459214659158e-02
1.787000000000000047e-02,-6.197039302538757122e-01,1.363167262369843202e-01
1.788000000000000006e-02,-6.183208111313484023e-01,5.214659186034022870e-02
1.789000000000000312e-02,-6.151039298691265422e-01,1.149306627637158573e-01
1.790000000000000271e-02,-6.130002492729649255e-01,7.697344709395073648e-02
1.791000000000000231e-02,-6.105211988960325131e-01,8.979998973260976125e-02
1.792000000000000190e-02,-6.076417766143167309e-01,1.036826146003793636e-01
1.793000000000000149e-02,-6.058997250046950223e-01,6.470504083277990592e-02
1.794000000000000108e-02,-6.023017640885635071e-01,1.284252317008807431e-01
1.795000000000000068e-02,-6.011856504831754044e-01,4.342033111562854097e-02
1.796000000000000027e-02,-5.970303357737649641e-01,1.476412382143070523e-01
1.796999999999999986e-02,-5.963352286714342920e-01,2.915914429317656084e-02
1.798000000000000292e-02,-5.918640203582468118e-01,1.585833767722550636e-01
1.799000000000000252e-02,-5.913212909802871842e-01,2.410061295703675582e-02
1.800000000000000211e-02,-5.868204061932777993e-01,1.597214321091742772e-01
1.801000000000000170e-02,-5.861372743218967729e-01,2.906908138064191738e-02
1.802000000000000129e-02,-5.818955787666665325e-01,1.509675379678133700e-01
1.803000000000000089e-02,-5.807982170278881418e-01,4.341264646801214211e-02
1.804000000000000048e-02,-5.770647292408886964e-01,1.336890241807152657e-01
1.805000000000000007e-02,-5.753385744474055485e-01,6.509922274047674762e-02
1.806000000000000313e-02,-5.722858350541130124e-01,1.105071622281285082e-01
1.807000000000000273e-02,-5.698071763757276420e-01,9.101564628746960928e-02
1.808000000000000232e-02,-5.675058702405898492e-01,8.491147423672645855e-02
1.809000000000000191e-02,-5.642600783275851795e-01,1.174254374175694171e-01
1.810000000000000150e-02,-5.626686441448208731e-01,6.074626787460701838e-02
1.811000000000000110e-02,-5.587523309449501374e-01,1.405192395492943502e-01
1.812000000000000069e-02,-5.577230972958265864e-01,4.164462499013352886e-02
1.813000000000000028e-02,-5.533299158284161745e-01,1.569750520491836610e-01
1.813999999999999987e-02,-5.526308465104428080e-01,3.049395719826188123e-02
1.815000000000000294e-02,-5.480230070628876460e-01,1.644471980013188506e-01
1.816000000000000253e-02,-5.473718633970404701e-01,2.901102985503945658e-02
1.817000000000000212e-02,-5.428415612491682696e-01,1.619114998200977540e-01
1.818000000000000171e-02,-5.419474530849515137e-01,3.748929131438646228e-02
1.819000000000000131e-02,-5.377738817109711800e-01,1.498160618932277977e-01
1.820000000000000090e-02,-5.363800924390431657e-01,5.475565905539037104e-02
1.821000000000000049e-02,-5.327883714071875998e-01,1.300152805504961873e-01
1.822000000000000008e-02,-5.307101522953648898e-01,7.834320783112549980e-02
1.823000000000000315e-02,-5.278382151629222863e-01,1.054968652708209442e-01
1.824000000000000274e-02,-5.249899864342029154e-01,1.048542858964337798e-01
1.825000000000000233e-02,-5.228682925502680101e-01,7.994238667735734105e-02
1.826000000000000192e-02,-5.192762615613738530e-01,1.304601431165287317e-01
1.827000000000000152e-02,-5.178233316238241013e-01,5.718522373676709208e-02
1.828000000000000111e-02,-5.136216433377482904e-01,1.514649542067258992e-01
1.829000000000000070e-02,-5.126560668758345374e-01,4.064647923660421464e-02
1.830000000000000029e-02,-5.080670806993955457e-01,1.648493380147360854e-01
1.830999999999999989e-02,-5.073342279985809666e-01,3.283157673347731481e-02
1.832000000000000295e-02,-5.026358102139397710e-01,1.687147832081294652e-01
1.833000000000000254e-02,-5.018453199075266769e-01,3.496153752383848734e-02
1.834000000000000213e-02,-4.973299673503164819e-01,1.625630450961451368e-01
1.835000000000000173e-02,-4.961984939454353039e-01,4.679323684641044367e-02
1.836000000000000132e-02,-4.921303033008049277e-01,1.473695124316386218e-01
1.837000000000000091e-02,-4.904232317651255890e-01,6.665519846281652006e-02
1.838000000000000050e-02,-4.869990503021623396e-01,1.254395976800385948e-01
1.839000000000000010e-02,-4.845650385391115367e-01,9.169360011180074932e-02
1.840000000000000316e-02,-4.818855119413885113e-01,1.000694482182207801e-01
1.841000000000000275e-02,-4.786787761766403970e-01,1.182923317953259307e-01
1.842000000000000234e-02,-4.767335519429304336e-01,7.506093587931032818e-02
1.843000000000000194e-02,-4.728206287705373212e-01,1.426047773608198066e-01
1.844000000000000153e-02,-4.714898929891170876e-01,5.416220796713551444e-02
1.845000000000000112e-02,-4.670398551166360934e-01,1.611204732905179016e-01
1.846000000000000071e-02,-4.661119855926245115e-01,4.051583815157141361e-02
1.847000000000000031e-02,-4.613715791561955881e-01,1.711813376055496272e-01
1.847999999999999990e-02,-4.605743029557488044e-01,3.619657103805971887e-02
1.849000000000000296e-02,-4.558316515393209811e-01,1.713729305954705129e-01
1.850000000000000255e-02,-4.548721289716731730e-01,4.190596596556013520e-02
1.851000000000000215e-02,-4.504143485133297320e-01,1.617326038949382649e-01
1.852000000000000174e-02,-4.490222875302936623e-01,5.686902333422951678e-02
1.853000000000000133e-02,-4.450932472615038993e-01,1.437440796043248648e-01
1.854000000000000092e-02,-4.430606957934483114e-01,7.894836938880482602e-02
1.855000000000000052e-02,-4.398251469009770154e-01,1.201189840857936481e-01
1.856000000000000011e-02,-4.370371125200314122e-01,1.049587465367085581e-01
1.857000000000000317e-02,-4.345564595924112372e-01,9.439781177518151434e-02
1.858000000000000276e-02,-4.310078469405334567e-01,1.311358344116539121e-01
1.859000000000000236e-02,-4.292311258085986791e-01,7.042897797404830407e-02
1.860000000000000195e-02,-4.250275082951457395e-01,1.536899753467623198e-01
1.861000000000000154e-02,-4.237989027515672302e-01,5.180239073499146030e-02
1.862000000000000113e-02,-4.191409967329995934e-01,1.693642546931981019e-01
1.863000000000000073e-02,-4.182227874913676535e-01,4.132108587647182613e-02
1.864000000000000032e-02,-4.133769322623102038e-01,1.759135454419964995e-01
1.864999999999999991e-02,-4.124844964675924430e-01,4.058880902778066319e-02
1.866000000000000297e-02,-4.077434754127751693e-01,1.724349608821195701e-01
1.867000000000000257e-02,-4.065871881807411881e-01,4.977401866584375834e-02
1.868000000000000216e-02,-4.022271581949303787e-01,1.595007309683524888e-01
1.869000000000000175e-02,-4.005550354238853750e-01,6.758491677813896481e-02
1.870000000000000134e-02,-3.967949007388383298e-01,1.390740712189443840e-01
1.871000000000000094e-02,-3.944296964399948147e-01,9.145976499753474820e-02
1.872000000000000053e-02,-3.913989122918966057e-01,1.142201210455527638e-01
1.873000000000000012e-02,-3.882642202044521151e-01,1.179437744060613524e-01
1.874000000000000318e-02,-3.859837595858529591e-01,8.865488365083046274e-02
1.875000000000000278e-02,-3.821152717225188566e-01,1.431976313972092574e-01
1.876000000000000237e-02,-3.804945510555218791e-01,6.619856307516328031e-02
1.877000000000000196e-02,-3.760348297973576948e-01,1.635621503123809439e-01
1.878000000000000155e-02,-3.748850595443555256e-01,5.021309492832577714e-02
1.879000000000000115e-02,-3.700625660986745502e-01,1.760973266046997610e-01
1.880000000000000074e-02,-3.691245515678102107e-01,4.310746822969104691e-02
1.881000000000000033e-02,-3.642200442228506474e-01,1.790146217051032940e-01
1.881999999999999992e-02,-3.632023459141447974e-01,4.598326025502323666e-02
1.883000000000000299e-02,-3.585075802448698945e-01,1.719402325020888134e-01
1.884000000000000258e-02,-3.571294187689648680e-01,5.847254736803205594e-02
1.885000000000000217e-02,-3.529042266477176448e-01,1.559701973786151441e-01
1.886000000000000176e-02,-3.509368247298946808e-01,7.879184841103323289e-02
1.887000000000000136e-02,-3.473708932903392110e-01,1.335090301464562645e-01
1.888000000000000095e-02,-3.446711576500704477e-01,1.040048381235256364e-01
1.889000000000000054e-02,-3.418561320721288932e-01,1.079158270922731255e-01
1.890000000000000013e-02,-3.383877295335823709e-01,1.304543360268339558e-01
1.891000000000000320e-02,-3.363037436426929983e-01,8.300994264044164739e-02
1.892000000000000279e-02,-3.321424630065173966e-01,1.543006139315858394e-01
1.893000000000000238e-02,-3.306610788542165280e-01,6.250896830513957836e-02
1.894000000000000197e-02,-3.259837017637494117e-01,1.720861453761108883e-01
1.895000000000000157e-02,-3.248868264657925331e-01,4.948165465900835475e-02
1.896000000000000116e-02,-3.199451208780562661e-01,1.812449394733586516e-01
1.897000000000000075e-02,-3.189571234875352990e-01,4.589609656415674643e-02
1.898000000000000034e-02,-3.140408122260535118e-01,1.804798050476499049e-01
1.898999999999999994e-02,-3.128691024056366454e-01,5.233029418470058064e-02
1.900000000000000300e-02,-3.082632440252575101e-01,1.699533225080645527e-01
1.901000000000000259e-02,-3.066413462375734422e-01,6.788710211896302471e-02
1.902000000000000218e-02,-3.025844016584293694e-01,1.512639392814885686e-01
1.903000000000000178e-02,-3.003111938727069941e-01,9.032599254704659630e-02
1.904000000000000137e-02,-2.969599479249198093e-01,1.272108224038878965e-01
1.905000000000000096e-02,-2.939292724250160416e-01,1.163931308420142197e-01
1.906000000000000055e-02,-2.913357811078178261e-01,1.013817196964872519e-01
1.907000000000000015e-02,-2.875520858456491746e-01,1.423000198210958578e-01
1.908000000000000321e-02,-2.856560334420258362e-01,7.762505448227031979e-02
1.909000000000000280e-02,-2.812337328113154733e-01,1.642811465547014682e-01
1.910000000000000239e-02,-2.798713215384168174e-01,5.948373268980897827e-02
1.911000000000000199e-02,-2.750179828654670255e-01,1.791478277601418201e-01
1.912000000000000158e-02,-2.739460587049931117e-01,4.967349934340838102e-02
1.913000000000000117e-02,-2.689318657276894564e-01,1.847579562171383916e-01
1.914000000000000076e-02,-2.678637201426346537e-01,4.968336633649203526e-02
1.915000000000000036e-02,-2.629817316322816123e-01,1.803308980253560956e-01
1.915999999999999995e-02,-2.616293117125423895e-01,5.955652349904755338e-02
1.917000000000000301e-02,-2.571523525081292338e-01,1.665624142177616618e-01
1.918000000000000260e-02,-2.552686675617312773e-01,7.788402985810544132e-02
1.919000000000000219e-02,-2.514091929986169704e-01,1.455224180817028812e-01
1.920000000000000179e-02,-2.488246865123594498e-01,1.020118760892643056e-01
1.921000000000000138e-02,-2.457035350031848697e-01,1.203502203641694523e-01
1.922000000000000097e-02,-2.423510498776209332e-01,1.284319419836305598e-01
1.923000000000000057e-02,-2.399796785270481014e-01,9.479252653835774922e-02
1.924000000000000016e-02,-2.359043593641863001e-01,1.532980399494643098e-01
1.925000000000000322e-02,-2.341831756224358185e-01,7.265208716331549021e-02
1.926000000000000281e-02,-2.295358410819694495e-01,1.729920432836613842e-01
1.927000000000000240e-02,-2.282688758277775509e-01,5.722810743313107990e-02
1.928000000000000200e-02,-2.232838468042021296e-01,1.846560951430027964e-01
1.929000000000000159e-02,-2.222076107056169536e-01,5.083071632549072266e-02
1.930000000000000118e-02,-2.171682378365740185e-01,1.866135983406478627e-01
1.931000000000000077e-02,-2.159905186981912473e-01,5.444084830919732054e-02
1.932000000000000037e-02,-2.111875032628112436e-01,1.786156471101367493e-01
1.932999999999999996e-02,-2.096303856637957708e-01,6.756604325413388679e-02
1.934000000000000302e-02,-2.053190171557374433e-01,1.618777105644559622e-01
1.935000000000000261e-02,-2.031597979774191765e-01,8.831292338082255555e-02
1.936000000000000221e-02,-1.995224010123826663e-01,1.389008280524099692e-01
1.937000000000000180e-02,-1.966263859656694202e-01,1.136656150043084818e-01
1.938000000000000139e-02,-1.937455057823279092e-01,1.131035170586105060e-01
1.939000000000000098e-02,-1.900858453928539193e-01,1.399298778879470295e-01
1.940000000000000058e-02,-1.879321196746990552e-01,8.831860952899327211e-02
1.941000000000000017e-02,-1.835937797012692774e-01,1.632765819354885795e-01
1.942000000000000323e-02,-1.820302774294352832e-01,6.822925469893426076e-02
1.943000000000000282e-02,-1.771975514958583908e-01,1.803053058635266659e-01
1.944000000000000242e-02,-1.759999411917325118e-01,5.582692156269945111e-02
1.945000000000000201e-02,-1.709293519119920723e-01,1.885445511345716363e-01
1.946000000000000160e-02,-1.698189325555127527e-01,5.297114368583317329e-02
1.947000000000000119e-02,-1.648014927446229960e-01,1.868158142657495302e-01
1.948000000000000079e-02,-1.634862294298870533e-01,6.011574441528283463e-02
1.949000000000000038e-02,-1.588046353552129419e-01,1.754067528066761972e-01
1.949999999999999997e-02,-1.570221532019316357e-01,7.624218599804179208e-02
1.951000000000000303e-02,-1.529092004660118354e-01,1.560288954302831155e-01
1.952000000000000263e-02,-1.504654122794140680e-01,9.900950812510772581e-02
1.953000000000000222e-02,-1.470697539562507428e-01,1.315658124640557425e-01
1.954000000000000181e-02,-1.438674486964474641e-01,1.250984787533102605e-01
1.955000000000000140e-02,-1.412317337593151922e-01,1.056488392343038901e-01
1.956000000000000100e-02,-1.372848935290022221e-01,1.507005735119131551e-01
1.957000000000000059e-02,-1.353395127506754891e-01,8.212241998659103315e-02
1.958000000000000018e-02,-1.307712753660000282e-01,1.720781359770213181e-01
1.959000000000000324e-02,-1.293446227226559553e-01,6.447850834474988524e-02
1.960000000000000284e-02,-1.243691771127331952e-01,1.861145415106442158e-01
1.961000000000000243e-02,-1.232129193697162617e-01,5.534274904255968852e-02
1.962000000000000202e-02,-1.181040067841499785e-01,1.907726720915417784e-01
1.963000000000000161e-02,-1.169296501506517649e-01,5.608788373995990395e-02
1.964000000000000121e-02,-1.119802920256447731e-01,1.853950268855577010e-01
1.965000000000000080e-02,-1.105016564104360638e-01,6.663182288820901356e-02
1.966000000000000039e-02,-1.059810520193289751e-01,1.708002381511732060e-01
1.966999999999999998e-02,-1.039564042392135124e-01,8.544974363455104527e-02
1.968000000000000305e-02,-1.000703339563756983e-01,1.491626021622381171e-01
1.969000000000000264e-02,-9.733797774000227387e-02,1.097985644809327949e-01
1.970000000000000223e-02,-9.419853334815461721e-02,1.236923054595833044e-01
1.971000000000000182e-02,-9.070063136978323559e-02,1.361202652860573348e-01
1.972000000000000142e-02,-8.830974028191782010e-02,9.816278044291244786e-02
1.973000000000000101e-02,-8.410083652492190975e-02,1.605660253030673501e-01
1.974000000000000060e-02,-8.234999745188549547e-02,7.635542119399879590e-02
1.975000000000000019e-02,-7.758901074010894627e-02,1.795623001084154791e-01
1.976000000000000326e-02,-7.627527890776006347e-02,6.150315047059599222e-02
1.977000000000000285e-02,-7.120213326120719555e-02,1.903368193554099974e-01
1.978000000000000244e-02,-7.005800396601133406e-02,5.581466161590691033e-02
1.979000000000000203e-02,-6.495834104888645322e-02,1.913264567907503877e-01
1.980000000000000163e-02,-6.369113526865252672e-02,6.014933720945780937e-02
1.981000000000000122e-02,-5.885429248616990544e-02,1.824074838896789230e-01
1.982000000000000081e-02,-5.718924867084259483e-02,7.389073078497580827e-02
1.983000000000000040e-02,-5.286569862094234878e-02,1.649135977621437876e-01
1.984000000000000000e-02,-5.058642522183341705e-02,9.503736806913780366e-02
1.985000000000000306e-02,-4.695093407174376343e-02,1.414396682793476190e-01
1.986000000000000265e-02,-4.393127015353397169e-02,1.204973588692484915e-01
1.987000000000000224e-02,-4.105719561633490444e-02,1.154599238818855705e-01
1.988000000000000184e-02,-3.727980384842360245e-02,1.465430309217473637e-01
1.989000000000000143e-02,-3.512831469854695021e-02,9.081674026652598875e-02
1.990000000000000102e-02,-3.068724296360692341e-02,1.693600743277609566e-01
1.991000000000000061e-02,-2.911305653526542400e-02,7.115491602044012043e-02
1.992000000000000021e-02,-2.419991822291890637e-02,1.856085062013126397e-01
1.993000000000000327e-02,-2.297269771110559133e-02,5.938549299223797734e-02
1.994000000000000286e-02,-1.784849084982467055e-02,1.929142996989624270e-01
1.995000000000000245e-02,-1.668675931461765724e-02,5.725736322281034518e-02
1.996000000000000205e-02,-1.164347711199063828e-02,1.902186751435087086e-01
1.997000000000000164e-02,-1.025606132156349146e-02,6.509976127515922084e-02
1.998000000000000123e-02,-5.573736159762846323e-03,1.779340903753694469e-01
1.999000000000000082e-02,-3.702634981655501898e-03,8.177389563663257921e-02


==> images/data/Ilike_vfed_dt1e-4.csv <==
t,v,i
1.000000000000000048e-04,3.234691283651363464e-02,9.026318937310878407e-03
2.000000000000000096e-04,6.213223329847123583e-02,2.613874914467443494e-02
3.000000000000000279e-04,9.363505442539996060e-02,5.168628688928125769e-02
4.000000000000000192e-04,1.263243068127605784e-01,8.588643731581084573e-02
5.000000000000000104e-04,1.562108193336163853e-01,1.278568622382885989e-01
6.000000000000000559e-04,1.865475049282265263e-01,1.776589960304421900e-01
6.999999999999999929e-04,2.189532068482435978e-01,2.358071154665571378e-01
8.000000000000000383e-04,2.489541439161564729e-01,3.015587355463612007e-01
9.000000000000000838e-04,2.779953200738973229e-01,3.746011784606838035e-01
1.000000000000000021e-03,3.094529561236161186e-01,4.555710787978432541e-01
1.100000000000000066e-03,3.394271458369985117e-01,5.439997466211229371e-01
1.200000000000000112e-03,3.672039400395968878e-01,6.392365397534017779e-01
1.300000000000000157e-03,3.971060230339436004e-01,7.418528630233751642e-01
1.399999999999999986e-03,4.267293447420705266e-01,8.517305836353770143e-01
1.500000000000000031e-03,4.533643073518703881e-01,9.680015619722838194e-01
1.600000000000000077e-03,4.812439480028149474e-01,1.091001308018295646e+00
1.700000000000000122e-03,5.100260382741205190e-01,1.220955389526816370e+00
1.800000000000000168e-03,5.356441524000343790e-01,1.356949312636961835e+00
1.899999999999999996e-03,5.612271862115106869e-01,1.498966422435519252e+00
2.000000000000000042e-03,5.885699530934993540e-01,1.647485040772008746e+00
2.100000000000000304e-03,6.132114578885936584e-01,1.801723956023690842e+00
2.200000000000000133e-03,6.364252373373393556e-01,1.961279190705262687e+00
2.299999999999999961e-03,6.617097654233403681e-01,2.126727785119034486e+00
2.400000000000000223e-03,6.852660622217943143e-01,2.297566724577539965e+00
2.500000000000000052e-03,7.062033241289636942e-01,2.473058769226766263e+00
2.600000000000000314e-03,7.288849656414767564e-01,2.653699095494878701e+00
2.700000000000000143e-03,7.510733561648175183e-01,2.839338523518798230e+00
2.799999999999999972e-03,7.699202422587694272e-01,3.029036989491284526e+00
2.900000000000000234e-03,7.896097130359559513e-01,3.223043781533216912e+00
3.000000000000000062e-03,8.099934394335388532e-01,3.421552052896134732e+00
3.100000000000000325e-03,8.269392551452559026e-01,3.623594862560185703e+00
3.200000000000000153e-03,8.434508533228141092e-01,3.829067438650624045e+00
3.299999999999999982e-03,8.615000871259246296e-01,4.038409629430362635e+00
3.400000000000000244e-03,8.766506981117310193e-01,4.250807461352914096e+00
3.500000000000000073e-03,8.900065568065372856e-01,4.465775861263854729e+00
3.600000000000000335e-03,9.051861933001993377e-01,4.683844712422605028e+00
3.700000000000000164e-03,9.185020519097140124e-01,4.904494277916747080e+00
3.799999999999999992e-03,9.288917687279789615e-01,5.126921496357346619e+00
3.900000000000000255e-03,9.407554597690491738e-01,5.351566302559773725e+00
4.000000000000000083e-03,9.520293486540121197e-01,5.578272649554094187e+00
4.100000000000000346e-03,9.597349170506370708e-01,5.806055930355055850e+00
4.200000000000000608e-03,9.680032449147345508e-01,6.035106114688637113e+00
4.300000000000000003e-03,9.768833171907702617e-01,6.265612378424989082e+00
4.400000000000000265e-03,9.821875029933361256e-01,6.496587092064942226e+00
4.500000000000000527e-03,9.867919260780424473e-01,6.727868771701077222e+00
4.599999999999999922e-03,9.928447912963561661e-01,6.959890286555228123e+00
4.700000000000000185e-03,9.959449932090921331e-01,7.191839537861330456e+00
4.800000000000000447e-03,9.970272996864808501e-01,7.423185268146796467e+00
4.899999999999999842e-03,9.998263116753246527e-01,7.654444102728257704e+00
5.000000000000000104e-03,1.000774585419541340e+00,7.885116013085339048e+00
5.100000000000000366e-03,9.986421346556616507e-01,8.114369661988526161e+00
5.200000000000000629e-03,9.978599914699992635e-01,8.342625659724053122e+00
5.300000000000000024e-03,9.965436367596854916e-01,8.569758542108555588e+00
5.400000000000000286e-03,9.915911444745649783e-01,8.794778488805746974e+00
5.500000000000000548e-03,9.870748242887921187e-01,9.017853790392713620e+00
5.599999999999999943e-03,9.832422212261012762e-01,9.239207599963982886e+00
5.700000000000000205e-03,9.758587607599589209e-01,9.457871878002661603e+00
5.800000000000000468e-03,9.676689761742053308e-01,9.673667466651785674e+00
5.899999999999999863e-03,9.609945251819480561e-01,9.887058410400895170e+00
6.000000000000000125e-03,9.514778839498215790e-01,1.009727493199121007e+01
6.100000000000000387e-03,9.398836315185763457e-01,1.030377960521793490e+01
6.200000000000000649e-03,9.300562876153373182e-01,1.050711399050029549e+01
6.300000000000000044e-03,9.185550117873244602e-01,1.070683771189239408e+01
6.400000000000000307e-03,9.039844341234362091e-01,1.090213160621131117e+01
6.500000000000000569e-03,8.907986520917824391e-01,1.109343509321727872e+01
6.599999999999999964e-03,8.772954704337779797e-01,1.128069221948358880e+01
6.700000000000000226e-03,8.602546000962566497e-01,1.146294818914267211e+01
6.800000000000000488e-03,8.436818850082548060e-01,1.164038757227677401e+01
6.900000000000000751e-03,8.280222852532739264e-01,1.181330507216821779e+01
7.000000000000000146e-03,8.090008412304108276e-01,1.198079157115137505e+01
7.100000000000000408e-03,7.892246601625036995e-01,1.214268781588831914e+01
7.200000000000000670e-03,7.711836031166574568e-01,1.229952506714323235e+01
7.300000000000000065e-03,7.505700371738055487e-01,1.245061362552111461e+01
7.400000000000000328e-03,7.279755299417371983e-01,1.259544675931792135e+01
7.500000000000000590e-03,7.073461421994765574e-01,1.273462541125259051e+01
7.599999999999999985e-03,6.853718892536679874e-01,1.286780446751378193e+01
7.700000000000000247e-03,6.604925320229176888e-01,1.299421261623554713e+01
7.800000000000000509e-03,6.371753468177341340e-01,1.311434092568620535e+01
7.900000000000000772e-03,6.139012283097660116e-01,1.322823599539518469e+01
8.000000000000000167e-03,5.873348101028721402e-01,1.333501197272927996e+01
8.099999999999999561e-03,5.614059457619217097e-01,1.343490089557002243e+01
8.200000000000000691e-03,5.367535949888795344e-01,1.352829924837338282e+01
8.300000000000000086e-03,5.090671389673679936e-01,1.361438838126274575e+01
8.400000000000001216e-03,4.808087863164851039e-01,1.369305835031683394e+01
8.500000000000000611e-03,4.546292049854393502e-01,1.376493497052750747e+01
8.600000000000000006e-03,4.262750541195645115e-01,1.382943721545449556e+01
8.700000000000001135e-03,3.961605746004586703e-01,1.388611640962372995e+01
8.800000000000000530e-03,3.683230532232640297e-01,1.393565735847990261e+01
8.899999999999999925e-03,3.395856543942768480e-01,1.397783538505213841e+01
9.000000000000001055e-03,3.082223826666523059e-01,1.401195196121917341e+01
9.100000000000000450e-03,2.787021283115088122e-01,1.403857150929657749e+01
9.199999999999999845e-03,2.496877026344222483e-01,1.405786463024633193e+01
9.300000000000000974e-03,2.177305734175614405e-01,1.406903644044804125e+01
9.400000000000000369e-03,1.866736795921764280e-01,1.407238543291997601e+01
9.499999999999999764e-03,1.573447287800735506e-01,1.406842747312969344e+01
9.600000000000000894e-03,1.254007875570576358e-01,1.405645299376037727e+01
9.700000000000000289e-03,9.315054667048572323e-02,1.403641759836042979e+01
9.799999999999999684e-03,6.339644922278092620e-02,1.400905545351892201e+01
9.900000000000000813e-03,3.194244683608106483e-02,1.397390895438372738e+01
1.000000000000000021e-02,-9.798030113507840387e-04,1.393060081927299265e+01
1.010000000000000134e-02,-3.125346711829030122e-02,1.387990987404299403e+01
1.020000000000000073e-02,-6.192132120211983615e-02,1.382174242803538533e+01
1.030000000000000013e-02,-9.487680936930842357e-02,1.375548290386680073e+01
1.040000000000000126e-02,-1.256620393172685479e-01,1.368177580680108640e+01
1.050000000000000065e-02,-1.554347585967668921e-01,1.360092192871844219e+01
1.060000000000000005e-02,-1.877554838027800099e-01,1.351222400037886828e+01
1.070000000000000118e-02,-2.188798383635487121e-01,1.341605045447923317e+01
1.080000000000000057e-02,-2.477977559971074606e-01,1.331303839467744865e+01
1.089999999999999997e-02,-2.788818392614385577e-01,1.320259009242606574e+01
1.100000000000000110e-02,-3.099859600053188058e-01,1.308472703663381509e+01
1.110000000000000049e-02,-3.381658283379667118e-01,1.296028946629019885e+01
1.119999999999999989e-02,-3.675578717139291185e-01,1.282894175759045474e+01
1.130000000000000102e-02,-3.981184625627188778e-01,1.269037519190482222e+01
1.140000000000000041e-02,-4.256634844957745689e-01,1.254545651162531961e+01
1.149999999999999981e-02,-4.531013615210233159e-01,1.239421719740341743e+01
1.160000000000000094e-02,-4.824947074163503102e-01,1.223611848654924650e+01
1.170000000000000033e-02,-5.094094733552154697e-01,1.207187539329867398e+01
1.179999999999999973e-02,-5.348269507166598657e-01,1.190190870851385618e+01
1.190000000000000085e-02,-5.624183930216190008e-01,1.172560912408405720e+01
1.200000000000000025e-02,-5.885495204370080335e-01,1.154340229029136289e+01
1.210000000000000138e-02,-6.120346190947435483e-01,1.135603216713130692e+01
1.220000000000000077e-02,-6.372732018037131629e-01,1.116299947171740747e+01
1.230000000000000017e-02,-6.622903310245379371e-01,1.096437593815073264e+01
1.240000000000000130e-02,-6.840098542634720502e-01,1.076108965582719890e+01
1.250000000000000069e-02,-7.065061007743222987e-01,1.055290969111306687e+01
1.260000000000000009e-02,-7.299282661078821954e-01,1.033957743869747148e+01
1.270000000000000122e-02,-7.500369491171126057e-01,1.012202595269051564e+01
1.280000000000000061e-02,-7.696057239208018430e-01,9.900390669750256833e+00
1.290000000000000001e-02,-7.908672831212961718e-01,9.674188374569110849e+00
1.300000000000000114e-02,-8.094236570585771062e-01,9.444180092529588677e+00
1.310000000000000053e-02,-8.260823455900669909e-01,9.210881622111880773e+00
1.319999999999999993e-02,-8.446231986757423149e-01,8.973747447804864663e+00
1.330000000000000106e-02,-8.615326248230549266e-01,8.733233493552718940e+00
1.340000000000000045e-02,-8.754554729886676601e-01,8.490162138459355745e+00
1.349999999999999985e-02,-8.908144795084740331e-01,8.244105382482523225e+00
1.360000000000000098e-02,-9.058133019382944573e-01,7.995156159808399110e+00
1.370000000000000037e-02,-9.172531580301959142e-01,7.744299011392852705e+00
1.380000000000000150e-02,-9.291428594296631260e-01,7.491377507028352589e+00
1.390000000000000090e-02,-9.418277915098201003e-01,7.236152223036270925e+00
1.400000000000000029e-02,-9.510242142210990623e-01,6.979588742600829399e+00
1.410000000000000142e-02,-9.593693776739237178e-01,6.721893346689025606e+00
1.420000000000000082e-02,-9.692654202174932898e-01,6.462605641907340548e+00
1.430000000000000021e-02,-9.763613182900681142e-01,6.202497093417841612e+00
1.440000000000000134e-02,-9.812923880890137562e-01,5.942142737274495268e+00
1.450000000000000074e-02,-9.879433539614485005e-01,5.681026344248287785e+00
1.460000000000000013e-02,-9.929302435275383365e-01,5.419597288760521714e+00
1.470000000000000126e-02,-9.947334767868948324e-01,5.158718379008216282e+00
1.480000000000000066e-02,-9.977937637964217066e-01,4.897996609273578272e+00
1.490000000000000005e-02,-1.000498864368392971e+00,4.637508459954411855e+00
1.500000000000000118e-02,-9.995351941175940613e-01,4.378255290603931371e+00
1.510000000000000057e-02,-9.988410990323821625e-01,4.120117162133057676e+00
1.519999999999999997e-02,-9.989594740881103663e-01,3.862835626380427101e+00
1.530000000000000110e-02,-9.955715357108092523e-01,3.607368173619608154e+00
1.540000000000000049e-02,-9.911752250944809717e-01,3.353952372710199636e+00
1.549999999999999989e-02,-9.883393915700784405e-01,3.102112040796517256e+00
1.560000000000000102e-02,-9.827689194356297175e-01,2.852588124232224853e+00
1.570000000000000215e-02,-9.749270100612215106e-01,2.605974133256112157e+00
1.580000000000000154e-02,-9.687974674782802165e-01,2.361744168157913215e+00
1.590000000000000094e-02,-9.611327409893717366e-01,2.120300334201824732e+00
1.600000000000000033e-02,-9.502522016792567250e-01,1.882504392867639265e+00
1.609999999999999973e-02,-9.406072929134645655e-01,1.647959070584594343e+00
1.619999999999999912e-02,-9.307731040901041641e-01,1.416684356161044489e+00
1.630000000000000199e-02,-9.173272975141013585e-01,1.189656856212235381e+00
1.640000000000000138e-02,-9.041309232573686572e-01,9.667536459612250388e-01
1.650000000000000078e-02,-8.919233572245311992e-01,7.476581847587208118e-01
1.660000000000000017e-02,-8.763581094544024008e-01,5.332788749582146881e-01
1.669999999999999957e-02,-8.597890300980687295e-01,3.238450868301616659e-01
1.680000000000000243e-02,-8.449466273838154295e-01,1.188268943699061359e-01
1.690000000000000183e-02,-8.275985115035005002e-01,-8.110504084786086809e-02
1.700000000000000122e-02,-8.080340889575732266e-01,-2.753778825851775358e-01
1.710000000000000062e-02,-7.903282358860983514e-01,-4.645639899150570407e-01
1.720000000000000001e-02,-7.713743407983767453e-01,-6.483465091344589037e-01
1.729999999999999941e-02,-7.493323381830584440e-01,-8.259030422351161249e-01
1.740000000000000227e-02,-7.286551204640152601e-01,-9.976707340405523983e-01
1.750000000000000167e-02,-7.081059658098192156e-01,-1.163721878114224895e+00
1.760000000000000106e-02,-6.841580048638526979e-01,-1.323141512028070066e+00
1.770000000000000046e-02,-6.605862890204885485e-01,-1.476089896189835882e+00
1.779999999999999985e-02,-6.383233023387472338e-01,-1.622975027254745184e+00
1.789999999999999925e-02,-6.130002502224894956e-01,-1.762972421841308979e+00
1.800000000000000211e-02,-5.868204061932777993e-01,-1.895893836256840936e+00
1.810000000000000150e-02,-5.626686441448208731e-01,-2.022353789416792225e+00
1.820000000000000090e-02,-5.363800924390431657e-01,-2.141784084902340624e+00
1.830000000000000029e-02,-5.080670806993955457e-01,-2.253663760845364017e+00
1.839999999999999969e-02,-4.818855109960392680e-01,-2.358639991060210939e+00
1.850000000000000255e-02,-4.548721289716731730e-01,-2.456510222043714720e+00
1.860000000000000195e-02,-4.250275082951456840e-01,-2.546520461390215928e+00
1.870000000000000134e-02,-3.967949007388383298e-01,-2.629173636058205421e+00
1.880000000000000074e-02,-3.691245515678102107e-01,-2.704659926547271720e+00
1.890000000000000013e-02,-3.383877295335823709e-01,-2.772152376370939031e+00
1.899999999999999953e-02,-3.082632433985412757e-01,-2.831872060202814456e+00
1.910000000000000239e-02,-2.798713215384168174e-01,-2.884340454938759013e+00
1.920000000000000179e-02,-2.488246865123594220e-01,-2.928840137623560214e+00
1.930000000000000118e-02,-2.171682378365740462e-01,-2.965244953289707830e+00
1.940000000000000058e-02,-1.879321196746990830e-01,-2.994272482651824330e+00
1.949999999999999997e-02,-1.570221532019316357e-01,-3.015476432747417057e+00
1.959999999999999937e-02,-1.243691773661242950e-01,-3.028405949092491500e+00
1.970000000000000223e-02,-9.419853334815461721e-02,-3.033798066028217999e+00
1.980000000000000163e-02,-6.369113526865252672e-02,-3.031579909860752320e+00
1.990000000000000102e-02,-3.068724296360691994e-02,-3.021081069960858567e+00


==> images/data/Ilike_vfed_dt1e-5.csv <==
t,v,i
1.000000000000000082e-05,2.949776929261749021e-03,8.559862554755055645e-05
2.000000000000000164e-05,6.659641990188003638e-03,2.779588892354581332e-04
3.000000000000000415e-05,8.877434594261062253e-03,5.329115377104375441e-04
4.000000000000000327e-05,1.326362854113365651e-02,9.131561916381862598e-04
5.000000000000000240e-05,1.488524953142520736e-02,1.337577783451990732e-03
6.000000000000000830e-05,1.976445826093702410e-02,1.900855244109803891e-03
7.000000000000000742e-05,2.101342410425428853e-02,2.496678114401544232e-03
8.000000000000000654e-05,2.612973786215397679e-02,3.237639928287943964e-03
9.000000000000000567e-05,2.728435670260953225e-02,4.007781690606390841e-03
1.000000000000000048e-04,3.234691283651362770e-02,4.920963889092898683e-03
1.100000000000000039e-04,3.369930898947986336e-02,5.868579724697663494e-03
1.200000000000000166e-04,3.842507854920991506e-02,6.948945111079965313e-03
1.300000000000000157e-04,4.023818374396775227e-02,8.076739879311027950e-03
1.400000000000000148e-04,4.439360525414197400e-02,9.320222824782445001e-03
1.500000000000000140e-04,4.686244598693197622e-02,1.062987640542259124e-02
1.600000000000000131e-04,5.029777931437648397e-02,1.203381975232426133e-02
1.700000000000000122e-04,5.352075754827245735e-02,1.352559035049831146e-02
1.800000000000000113e-04,5.619210221254715421e-02,1.508899661597028208e-02
1.900000000000000105e-04,6.015649574533631083e-02,1.676155087534124052e-02
2.000000000000000096e-04,6.213223329847123583e-02,1.848510383739652638e-02
2.100000000000000087e-04,6.671604989954275922e-02,2.033559355400687066e-02
2.200000000000000078e-04,6.816676232155897963e-02,2.222144303158862799e-02
2.300000000000000070e-04,7.315667443555323723e-02,2.424581400692976327e-02
2.400000000000000332e-04,7.433002222439552553e-02,2.629715295467699790e-02
2.500000000000000052e-04,7.945274317723471924e-02,2.849063845416450677e-02
2.600000000000000314e-04,8.063700012960134389e-02,3.071113287894860350e-02
2.700000000000000035e-04,8.559948420499155497e-02,3.306885761640426802e-02
2.800000000000000297e-04,8.708109534885889735e-02,3.546201196947374595e-02
2.900000000000000017e-04,9.161364571835728388e-02,3.797961666393251390e-02
3.000000000000000279e-04,9.363505442539994672e-02,4.054816717614154187e-02
3.099999999999999999e-04,9.753099493642830575e-02,4.322236095994778232e-02
3.200000000000000262e-04,1.002549454882241953e-01,4.596778548489961064e-02
3.300000000000000524e-04,1.034010179829153164e-01,4.879674423322000187e-02
3.400000000000000244e-04,1.068865871729220707e-01,5.171896017174004018e-02
3.500000000000000507e-04,1.092796010696941156e-01,5.470251163570290232e-02
3.600000000000000227e-04,1.134734858815269476e-01,5.779980594177096948e-02
3.700000000000000489e-04,1.152207694925685838e-01,6.093937402036042617e-02
3.800000000000000209e-04,1.199651134725446960e-01,6.420857522032286102e-02
3.900000000000000471e-04,1.212687008569466596e-01,6.750689124523467921e-02
4.000000000000000192e-04,1.263243068127605784e-01,7.094375784019719966e-02
4.100000000000000454e-04,1.274511873401423800e-01,7.440438106975905130e-02
4.200000000000000174e-04,1.325327007570259730e-01,7.800414890810510038e-02
4.300000000000000436e-04,1.337755094313317628e-01,8.163086656298547406e-02
4.400000000000000157e-04,1.385933946083587054e-01,8.538887440312499522e-02
4.500000000000000419e-04,1.402273282905808216e-01,8.918506932961807465e-02
4.600000000000000139e-04,1.445304598164546539e-01,9.309737034356810326e-02
4.700000000000000401e-04,1.467727597214233959e-01,9.706544918582211967e-02
4.800000000000000664e-04,1.503853613370180475e-01,1.011293182449974487e-01
4.900000000000000926e-04,1.533633247335123850e-01,1.052702841294466257e-01
5.000000000000000104e-04,1.562108193336163575e-01,1.094845460779984431e-01
5.100000000000000366e-04,1.599430475526071038e-01,1.137977785495312560e-01
5.200000000000000629e-04,1.620630143680671653e-01,1.181629090167336804e-01
5.300000000000000891e-04,1.664566576235854689e-01,1.226461835135850692e-01
5.400000000000000069e-04,1.679932838099793269e-01,1.271641673406571638e-01
5.500000000000000331e-04,1.728576870585153968e-01,1.318139112122117262e-01
5.600000000000000594e-04,1.740405303869758391e-01,1.364878792014945497e-01
5.700000000000000856e-04,1.791152734244698952e-01,1.412996265208564250e-01
5.800000000000000034e-04,1.802254613314953069e-01,1.461333238964815928e-01
5.900000000000000296e-04,1.852186654320253922e-01,1.511023020381981330e-01
6.000000000000000559e-04,1.865475049282265263e-01,1.560994667550414938e-01
6.100000000000000821e-04,1.911787692645001979e-01,1.612212283416206704e-01
6.199999999999999999e-04,1.929848587396687520e-01,1.663849706627624214e-01
6.300000000000000261e-04,1.970265077929912179e-01,1.716559778174259754e-01
6.400000000000000524e-04,1.994976624154646550e-01,1.769882524062040552e-01
6.500000000000000786e-04,2.028082337472992547e-01,1.824063272574001360e-01
6.600000000000001048e-04,2.060338276858736384e-01,1.879075754018888489e-01
6.700000000000000226e-04,2.085788726047559660e-01,1.934721504993148489e-01
6.800000000000000488e-04,2.125366683935877021e-01,1.991411650848363968e-01
6.900000000000000751e-04,2.143938035910192830e-01,2.048532968131132337e-01
7.000000000000001013e-04,2.189532068482435978e-01,2.106873298554065577e-01
7.100000000000000191e-04,2.203006742013216002e-01,2.165494728304185879e-01
7.200000000000000453e-04,2.252419347030592545e-01,2.225445697029849734e-01
7.300000000000000716e-04,2.263323522775548546e-01,2.285601453061250898e-01
7.400000000000000978e-04,2.313788858032734264e-01,2.347116564334079947e-01
7.500000000000000156e-04,2.325020535730865368e-01,2.408844789472919801e-01
7.600000000000000418e-04,2.373611276194055597e-01,2.471876736249537521e-01
7.700000000000000681e-04,2.388013612736542279e-01,2.535213183854714281e-01
7.800000000000000943e-04,2.432071572439110096e-01,2.599720103591268150e-01
7.900000000000000121e-04,2.452014290081138970e-01,2.664692168679907991e-01
8.000000000000000383e-04,2.489541439161564451e-01,2.730643095831516987e-01
8.100000000000000646e-04,2.516571908068459540e-01,2.797265074111582317e-01
8.200000000000000908e-04,2.546524232967894430e-01,2.864643786445094098e-01
8.300000000000001170e-04,2.581139575634442962e-01,2.932914058503986454e-01
8.400000000000000348e-04,2.603580548100489223e-01,3.001720751178739155e-01
8.500000000000000611e-04,2.645154301454735180e-01,3.071621306023626929e-01
8.600000000000000873e-04,2.661245359139601252e-01,3.141871846571070437e-01
8.700000000000001135e-04,2.708119495307953484e-01,3.213370214452411777e-01
8.800000000000000313e-04,2.719948942750496923e-01,3.285093088285925278e-01
8.900000000000000576e-04,2.769677693424167364e-01,3.358146398041064185e-01
9.000000000000000838e-04,2.779953200738972674e-01,3.431377793574404977e-01
9.100000000000001100e-04,2.829662815787241659e-01,3.505938357294171581e-01
9.200000000000000278e-04,2.841312767787572136e-01,3.580716114000065953e-01
9.300000000000000541e-04,2.888124254588093076e-01,3.656737716824603468e-01
9.400000000000000803e-04,2.903866619487415757e-01,3.733095026532493033e-01
9.500000000000001065e-04,2.945319254900657935e-01,3.810538995895856318e-01
9.600000000000001327e-04,2.967261420415567841e-01,3.888498784128379127e-01
9.700000000000000505e-04,3.001674709296043297e-01,3.967338945047447218e-01
9.800000000000001852e-04,3.031003171585538447e-01,4.046909759160197684e-01
9.899999999999999946e-04,3.057723982323206080e-01,4.127135546153048451e-01
1.000000000000000021e-03,3.094529561236161186e-01,4.208309555156765636e-01
1.010000000000000047e-03,3.114028070523253700e-01,4.289926822655430461e-01
1.020000000000000073e-03,3.157292373549612785e-01,4.372680223190532067e-01
1.030000000000000100e-03,3.171092696840568381e-01,4.455709635188356277e-01
1.040000000000000126e-03,3.218837812710974022e-01,4.540005403288583929e-01
1.050000000000000152e-03,3.229293536899779937e-01,4.624478638952929654e-01
1.060000000000000178e-03,3.278872943768068593e-01,4.710271223113033368e-01
1.069999999999999988e-03,3.288820586584476069e-01,4.796225556580495097e-01
1.080000000000000014e-03,3.337308455754864345e-01,4.883466820873102465e-01
1.090000000000000040e-03,3.349649856256811664e-01,4.970938873075518849e-01
1.100000000000000066e-03,3.394271458369985117e-01,5.059584415812986569e-01
1.110000000000000092e-03,3.411546556032891697e-01,5.148603997446463687e-01
1.120000000000000119e-03,3.450086433500469951e-01,5.238618915487214256e-01
1.130000000000000145e-03,3.474099303676792538e-01,5.329203867177532139e-01
1.140000000000000171e-03,3.505227136305866242e-01,5.420567117259252887e-01
1.150000000000000197e-03,3.536780324819357446e-01,5.512719906464521591e-01
1.160000000000000007e-03,3.560246535529646983e-01,5.605426621688405220e-01
1.170000000000000033e-03,3.599022776128225076e-01,5.699133196645851385e-01
1.180000000000000059e-03,3.615695089891390324e-01,5.793194617430855731e-01
1.190000000000000085e-03,3.660303829354752403e-01,5.888425687072432746e-01
1.200000000000000112e-03,3.672039400395968878e-01,5.983866716093666493e-01
1.210000000000000138e-03,3.720221265496977403e-01,6.080581267302185289e-01
1.220000000000000164e-03,3.729593202921357986e-01,6.177436008837638992e-01
1.230000000000000190e-03,3.778552331771180550e-01,6.275586543522835292e-01
1.240000000000000000e-03,3.788470855577040775e-01,6.373892482990761721e-01
1.250000000000000026e-03,3.835286183219961953e-01,6.473431203954503887e-01
1.260000000000000052e-03,3.848570172107011467e-01,6.573222884622308415e-01
1.270000000000000078e-03,3.890625138124667592e-01,6.674107920137302141e-01
1.280000000000000105e-03,3.909587120871922949e-01,6.775411047199368930e-01
1.290000000000000131e-03,3.944954568741299572e-01,6.877611797977281061e-01
1.300000000000000157e-03,3.971060230339434893e-01,6.980438637731136708e-01
1.310000000000000183e-03,3.998785850517277973e-01,7.083939459436048303e-01
1.320000000000000210e-03,4.032438167694003539e-01,7.188286210715029156e-01
1.330000000000000019e-03,4.052680767972411391e-01,7.293087889911147315e-01
1.340000000000000045e-03,4.093160536591844978e-01,7.398934414332808407e-01
1.350000000000000071e-03,4.107168506388727547e-01,7.505053220822349713e-01
1.360000000000000098e-03,4.152740017635801473e-01,7.612365171699059241e-01
1.370000000000000124e-03,4.162667439534474823e-01,7.719829626507277442e-01
1.380000000000000150e-03,4.210833747718025766e-01,7.828562662961983110e-01
1.390000000000000176e-03,4.219423227445409652e-01,7.937408497768957405e-01
1.400000000000000203e-03,4.267293447420705821e-01,8.047513963916324009e-01
1.410000000000000012e-03,4.277472329793897132e-01,8.157778013273747630e-01
1.420000000000000038e-03,4.322186909327517812e-01,8.269209246636087807e-01
1.430000000000000064e-03,4.336636311520796205e-01,8.380923172451325565e-01
1.440000000000000091e-03,4.375787692545541341e-01,8.493641513128111775e-01
1.450000000000000117e-03,4.396547769861889332e-01,8.606826284274660122e-01
1.460000000000000143e-03,4.428534530539982583e-01,8.720805900809557309e-01
1.470000000000000169e-03,4.456704075041041380e-01,8.835467840593461686e-01
1.480000000000000196e-03,4.480966441512542753e-01,8.950698661707805481e-01
1.490000000000000222e-03,4.516541011493268587e-01,9.066827644798466368e-01
1.500000000000000031e-03,4.533643073518703881e-01,9.183315966279990139e-01
1.510000000000000057e-03,4.575515482759444641e-01,9.300886030473661803e-01
1.520000000000000084e-03,4.587062013885089273e-01,9.418652707211508934e-01
1.530000000000000110e-03,4.633185113536957833e-01,9.537624989908233264e-01
1.540000000000000136e-03,4.641585242207473261e-01,9.656701479467904026e-01
1.550000000000000162e-03,4.689273021281994969e-01,9.777029046544338797e-01
1.560000000000000189e-03,4.697385530556103528e-01,9.897451886690740164e-01
1.570000000000000215e-03,4.743708243495164956e-01,1.001908574349287928e+00
1.580000000000000024e-03,4.754420694271561110e-01,1.014089027576504654e+00
1.590000000000000050e-03,4.796635857705700556e-01,1.026378567528791530e+00
1.600000000000000077e-03,4.812439480028148919e-01,1.038699993904742103e+00
1.610000000000000103e-03,4.848395305927528653e-01,1.051112205899958685e+00
1.620000000000000129e-03,4.871018217033297182e-01,1.063576175381184319e+00
1.630000000000000155e-03,4.899470125150581779e-01,1.076108990728265047e+00
1.640000000000000182e-03,4.929622847918378459e-01,1.088715516545953221e+00
1.650000000000000208e-03,4.950416460564414645e-01,1.101368492514158026e+00
1.660000000000000234e-03,4.987687203829750948e-01,1.114115936934829021e+00
1.670000000000000043e-03,5.001780909125499441e-01,1.126890229320657744e+00
1.680000000000000070e-03,5.044696006005749966e-01,1.139775451747762069e+00
1.690000000000000096e-03,5.054019757816748948e-01,1.152673551580471356e+00
1.700000000000000122e-03,5.100260382741204079e-01,1.165692277265830912e+00
1.710000000000000148e-03,5.107431516675666749e-01,1.178717550405578018e+00
1.720000000000000175e-03,5.154174777095426041e-01,1.191864905412493458e+00
1.730000000000000201e-03,5.162112676964668578e-01,1.205021002836498489e+00
1.740000000000000227e-03,5.206446886551500119e-01,1.218292136643949197e+00
1.750000000000000036e-03,5.217943193168583793e-01,1.231582362129632235e+00
1.760000000000000063e-03,5.257296216701088376e-01,1.244973066167095466e+00
1.770000000000000089e-03,5.274603840389474607e-01,1.258399794516703807e+00
1.780000000000000115e-03,5.307121461661445938e-01,1.271907025599545271e+00
1.790000000000000141e-03,5.331622877431185792e-01,1.285471256953393038e+00
1.800000000000000168e-03,5.356441524000343790e-01,1.299093488670287400e+00
1.810000000000000194e-03,5.388445162364265961e-01,1.312794604540396870e+00
1.820000000000000220e-03,5.405818838386198255e-01,1.326531954791546841e+00
1.830000000000000246e-03,5.444513540267212903e-01,1.340367711673116080e+00
1.840000000000000056e-03,5.455776288527740547e-01,1.354221827628992347e+00
1.850000000000000082e-03,5.499350528412263461e-01,1.368188589217939732e+00
1.860000000000000108e-03,5.506719956178822706e-01,1.382162306645750682e+00
1.870000000000000134e-03,5.552628280528182358e-01,1.396255480368772783e+00
1.880000000000000161e-03,5.558879047746917434e-01,1.410352307438730968e+00
1.890000000000000187e-03,5.604216524655663001e-01,1.424566921171304568e+00
1.900000000000000213e-03,5.612271862115105758e-01,1.438790422683090542e+00
1.910000000000000239e-03,5.654201433326331294e-01,1.453121756702141720e+00
1.920000000000000265e-03,5.666702791591440302e-01,1.467474929440136133e+00
1.930000000000000075e-03,5.702872639057594562e-01,1.481919110654606797e+00
1.940000000000000101e-03,5.721790805604551888e-01,1.496403841700800985e+00
1.950000000000000127e-03,5.750680304669754106e-01,1.510958312684880012e+00
1.960000000000000370e-03,5.777025229542451790e-01,1.525575000476947718e+00
1.969999999999999963e-03,5.798168581201846861e-01,1.540238794303146141e+00
1.979999999999999989e-03,5.831840585287043632e-01,1.554986188152458704e+00
1.990000000000000015e-03,5.845895220531928116e-01,1.569759968564101715e+00
2.000000000000000042e-03,5.885699530934993540e-01,1.584635250331086986e+00
2.010000000000000068e-03,5.894349203562053718e-01,1.599521111370162618e+00
2.020000000000000094e-03,5.938171622653988235e-01,1.614520207177805533e+00
2.030000000000000120e-03,5.943878477966654250e-01,1.629521261710058733e+00
2.040000000000000147e-03,5.988996375429079810e-01,1.644639337892424003e+00
2.050000000000000173e-03,5.994638458004835080e-01,1.659759155639542572e+00
2.060000000000000199e-03,6.038121300453371809e-01,1.674991225934219008e+00
2.070000000000000225e-03,6.046568859998331380e-01,1.690233203689137431e+00
2.080000000000000251e-03,6.085709336441945672e-01,1.705574758310560268e+00
2.090000000000000278e-03,6.099402280738328574e-01,1.720941514997652799e+00
2.100000000000000304e-03,6.132114578885936584e-01,1.736389078981276146e+00
2.110000000000000330e-03,6.152703258806033748e-01,1.751881964660147784e+00
2.120000000000000356e-03,6.177829879067054941e-01,1.767433503374859605e+00
2.130000000000000383e-03,6.205932069677132512e-01,1.783052294358327350e+00
2.139999999999999975e-03,6.223414026578152347e-01,1.798707406481029336e+00
2.150000000000000001e-03,6.258523864128671121e-01,1.814450231511492539e+00
2.160000000000000028e-03,6.269409218514422344e-01,1.830210101009893231e+00
2.170000000000000054e-03,6.309971515394816599e-01,1.846073609337445465e+00
2.180000000000000080e-03,6.316260994228889425e-01,1.861940723671497988e+00
2.190000000000000106e-03,6.359899952478691443e-01,1.877920470245249218e+00
2.200000000000000133e-03,6.364252373373393556e-01,1.893898146113346614e+00
2.210000000000000159e-03,6.408121082233245724e-01,1.909989137318547581e+00
2.220000000000000185e-03,6.413461924262725544e-01,1.926080923808664025e+00
2.230000000000000211e-03,6.454661185175707416e-01,1.942278243320149533e+00
2.240000000000000237e-03,6.463751918557470999e-01,1.958487290325433561e+00
2.250000000000000264e-03,6.499756766716383583e-01,1.974786713052479881e+00
2.260000000000000290e-03,6.514788322741559279e-01,1.991115197878612575e+00
2.270000000000000316e-03,6.543819472069608567e-01,2.007513701612487100e+00
2.280000000000000342e-03,6.566089673107029512e-01,2.023962398112816086e+00
2.290000000000000369e-03,6.587375228161427287e-01,2.040458497631438828e+00
2.300000000000000395e-03,6.617097655327064398e-01,2.057026551384268487e+00
2.309999999999999987e-03,6.630986570702134264e-01,2.073620405760169927e+00
2.320000000000000014e-03,6.667258991537681201e-01,2.090305348303712396e+00
2.330000000000000040e-03,6.675169575032805502e-01,2.106998625712216633e+00
2.340000000000000066e-03,6.716106592215752569e-01,2.123796625749854172e+00
2.350000000000000092e-03,6.720317646934726996e-01,2.140592145660616730e+00
2.360000000000000119e-03,6.763328018913626893e-01,2.157498460288078679e+00
2.370000000000000145e-03,6.766643345817932031e-01,2.174399665665982528e+00
2.380000000000000171e-03,6.808811193112633831e-01,2.191409225234186131e+00
2.390000000000000197e-03,6.814146835011143377e-01,2.208419562422616611e+00
2.400000000000000223e-03,6.852660622217942032e-01,2.225527602924304738e+00
2.410000000000000250e-03,6.862615588574617620e-01,2.242649900527454498e+00
2.420000000000000276e-03,6.895181750497205719e-01,2.259852550478789190e+00
2.430000000000000302e-03,6.911655398959626329e-01,2.277088488620427231e+00
2.440000000000000328e-03,6.936835741502666020e-01,2.294383224067814808e+00
2.450000000000000355e-03,6.960748129067256817e-01,2.311732972104397543e+00
2.460000000000000381e-03,6.978171345605790332e-01,2.329118872785003180e+00
2.470000000000000407e-03,7.009327693111895297e-01,2.346580948862401428e+00
2.480000000000000000e-03,7.019743881139525188e-01,2.364058717841056367e+00
2.490000000000000026e-03,7.056863105254663759e-01,2.381630090895636265e+00
2.500000000000000052e-03,7.062033241289636942e-01,2.399201834760090080e+00
2.510000000000000078e-03,7.102936362824273653e-01,2.416878254020980332e+00
2.520000000000000104e-03,7.105373022029187746e-01,2.434547056055081704e+00
2.530000000000000131e-03,7.147303698503829628e-01,2.452323559506516926e+00
2.540000000000000157e-03,7.149901161079614820e-01,2.470092908553377598e+00
2.550000000000000183e-03,7.189931197088665904e-01,2.487964435557050713e+00
2.560000000000000209e-03,7.195539383273240608e-01,2.505837594737431839e+00
2.570000000000000236e-03,7.230999531598156782e-01,2.523799612675940995e+00
2.580000000000000262e-03,7.242004464321983859e-01,2.541779020789308063e+00
2.590000000000000288e-03,7.270877118998324562e-01,2.559828073444076590e+00
2.600000000000000314e-03,7.288849656414767564e-01,2.577914867199226467e+00
2.610000000000000341e-03,7.310065648906851621e-01,2.596048964320179397e+00
2.620000000000000367e-03,7.335530186250523998e-01,2.614242691649509176e+00
2.630000000000000393e-03,7.349126000860469743e-01,2.632461482166035704e+00
2.640000000000000419e-03,7.381483169292786251e-01,2.650760048908060718e+00
2.650000000000000012e-03,7.388595454070374657e-01,2.669064752513016892e+00
2.660000000000000038e-03,7.426210201600591532e-01,2.687464610190831493e+00
2.670000000000000064e-03,7.428908363835634576e-01,2.705857717209300350e+00
2.680000000000000090e-03,7.469350461794537210e-01,2.724354264440656426e+00
2.690000000000000117e-03,7.470332003950621580e-01,2.742839048234474220e+00
2.700000000000000143e-03,7.510733561648174073e-01,2.761427186496948849e+00
2.710000000000000169e-03,7.512926980735505911e-01,2.780007100198478742e+00
2.720000000000000195e-03,7.550404379147968026e-01,2.798681862370226536e+00
2.730000000000000222e-03,7.556538072037649600e-01,2.817359908563936255e+00
2.740000000000000248e-03,7.588616215027335077e-01,2.836117067589648322e+00
2.750000000000000274e-03,7.600816833549972618e-01,2.854895233975983881e+00
2.760000000000000300e-03,7.625793267126431685e-01,2.873731802177950989e+00
2.770000000000000327e-03,7.645272628279747851e-01,2.892610645981581463e+00
2.780000000000000353e-03,7.662467977087182858e-01,2.911525191468191220e+00
2.790000000000000379e-03,7.689344607719673652e-01,2.930503633994782753e+00
2.800000000000000405e-03,7.699202422587693162e-01,2.949496367722383106e+00
2.810000000000000431e-03,7.732483996535635118e-01,2.968571729122142067e+00
2.820000000000000024e-03,7.736505372421564886e-01,2.987644349613272965e+00
2.830000000000000050e-03,7.774234634159956636e-01,3.006812618901546053e+00
2.840000000000000076e-03,7.774757177530089436e-01,3.025967937703921695e+00
2.850000000000000103e-03,7.814299863783681355e-01,3.045224238139418560e+00
2.860000000000000129e-03,7.814153567294862546e-01,3.064465640948365266e+00
2.870000000000000155e-03,7.852585960450456648e-01,3.083804822449870198e+00
2.880000000000000181e-03,7.854676610135327142e-01,3.103135645319547109e+00
2.890000000000000208e-03,7.889215697979792274e-01,3.122552916587123750e+00
2.900000000000000234e-03,7.896097130359559513e-01,3.141975829031663725e+00
2.910000000000000260e-03,7.924510048361633752e-01,3.161467336444454990e+00
2.920000000000000286e-03,7.938008199838453294e-01,3.180983822104423986e+00
2.930000000000000313e-03,7.958940729912623580e-01,3.200547090258511584e+00
2.940000000000000339e-03,7.979884811461195326e-01,3.220157101758810647e+00
2.950000000000000365e-03,7.993060549084831656e-01,3.239791270628255671e+00
2.960000000000000391e-03,8.021160903644534157e-01,3.259493109191363480e+00
2.970000000000000417e-03,8.027421841143195236e-01,3.279198933239905855e+00
2.980000000000000444e-03,8.061312460644548539e-01,3.298989371037101659e+00
2.990000000000000036e-03,8.062494950174367014e-01,3.318768980196081575e+00
3.000000000000000062e-03,8.099934394335387422e-01,3.338643607205237007e+00
3.010000000000000089e-03,8.098598802012632047e-01,3.358500065105634036e+00
3.020000000000000115e-03,8.136799956634228614e-01,3.378453809522575124e+00
3.030000000000000141e-03,8.135853751589369187e-01,3.398390533880994102e+00
3.040000000000000167e-03,8.171893881221262701e-01,3.418418279569763296e+00
3.050000000000000194e-03,8.174163653908137483e-01,3.438438410005338230e+00
3.060000000000000220e-03,8.205414421612788889e-01,3.458535620018190038e+00
3.070000000000000246e-03,8.213229802937948021e-01,3.478641426439991857e+00
3.080000000000000272e-03,8.237743967984971771e-01,3.498804680905736930e+00
3.090000000000000299e-03,8.252594681645646357e-01,3.518997099443422538e+00
3.100000000000000325e-03,8.269392551452557916e-01,3.539224468651278599e+00
3.110000000000000351e-03,8.291709074266262469e-01,3.559502833511285491e+00
3.120000000000000377e-03,8.300922592414236023e-01,3.579794031312802272e+00
3.130000000000000403e-03,8.330012700085559496e-01,3.600156041983414656e+00
3.140000000000000430e-03,8.332865909093215562e-01,3.620512336927097508e+00
3.150000000000000456e-03,8.367016445589215978e-01,3.640954265543821844e+00
3.160000000000000048e-03,8.365645264645666934e-01,3.661378162790633439e+00
3.170000000000000075e-03,8.402374155959748681e-01,3.681895271171922168e+00
3.180000000000000101e-03,8.399511932948460213e-01,3.702390012086052895e+00
3.190000000000000127e-03,8.435933367116569270e-01,3.722977117087307164e+00
3.200000000000000153e-03,8.434508533228138871e-01,3.743546070110999491e+00
3.210000000000000180e-03,8.467757544430306593e-01,3.764198174112045603e+00
3.220000000000000206e-03,8.470462553245318160e-01,3.784844206478024997e+00
3.230000000000000232e-03,8.498116550655041568e-01,3.805557100123992953e+00
3.240000000000000258e-03,8.507011536967694632e-01,3.826282023088509288e+00
3.250000000000000284e-03,8.527446726889028605e-01,3.847052771719603470e+00
3.260000000000000311e-03,8.543656239211061543e-01,3.867856940715477254e+00
3.270000000000000337e-03,8.556286497699348015e-01,3.888684182832667702e+00
3.280000000000000363e-03,8.579833901306813670e-01,3.909566311625432000e+00
3.290000000000000389e-03,8.585196926143190410e-01,3.930450325477153228e+00
3.300000000000000416e-03,8.615000871259245185e-01,3.951407541387799593e+00
3.310000000000000442e-03,8.614678971754612391e-01,3.972350069880349555e+00
3.320000000000000468e-03,8.648712435866621195e-01,3.993378202375865271e+00
3.330000000000000061e-03,8.645099564453760932e-01,4.014382062080382951e+00
3.340000000000000087e-03,8.680688067143245146e-01,4.035476121801190530e+00
3.350000000000000113e-03,8.676637428243414440e-01,4.056544653667490508e+00
3.360000000000000139e-03,8.710852530783022019e-01,4.077699431657070939e+00
3.370000000000000166e-03,8.709256594614708247e-01,4.098835874199668439e+00
3.380000000000000192e-03,8.739346769795686143e-01,4.120046573276892943e+00
3.390000000000000218e-03,8.742711509171439133e-01,4.141253450393178603e+00
3.400000000000000244e-03,8.766506981117309083e-01,4.162516255334510973e+00
3.410000000000000270e-03,8.776582997278631337e-01,4.183794869173026676e+00
3.420000000000000297e-03,8.792814968818593035e-01,4.205107372316939873e+00
3.430000000000000323e-03,8.810339761789085511e-01,4.226457475398811781e+00
3.440000000000000349e-03,8.818827048359226817e-01,4.247818894588625049e+00
3.450000000000000375e-03,8.843416409408050294e-01,4.269238589850773202e+00
3.460000000000000402e-03,8.845092018008884338e-01,4.290649746963300259e+00
3.470000000000000428e-03,8.875296475865251944e-01,4.312135630111317397e+00
3.480000000000000454e-03,8.872070205785571595e-01,4.333598693114273814e+00
3.490000000000000480e-03,8.905588255872789460e-01,4.355146216553352545e+00
3.500000000000000073e-03,8.900065568065372856e-01,4.376664243331289228e+00
3.510000000000000099e-03,8.934082288428980556e-01,4.398268248002968228e+00
3.520000000000000125e-03,8.929180779199041851e-01,4.419844598685465087e+00
3.530000000000000152e-03,8.960782005989635923e-01,4.441499935648425712e+00
3.540000000000000178e-03,8.959301960373562412e-01,4.463137640376740656e+00
3.550000000000000204e-03,8.985903070036715956e-01,4.484839790552017647e+00
3.560000000000000230e-03,8.990115274666147238e-01,4.506540965346242267e+00
3.570000000000000256e-03,9.009841464210759376e-01,4.528286566313476591e+00
3.580000000000000283e-03,9.021152941930290492e-01,4.550051963329457827e+00
3.590000000000000309e-03,9.033115058160663402e-01,4.571839165614304257e+00
3.600000000000000335e-03,9.051861933001991156e-01,4.593667923687813293e+00
3.610000000000000361e-03,9.056287244584437790e-01,4.615496524073773976e+00
3.620000000000000388e-03,9.081685181516510053e-01,4.637386156611742472e+00
3.630000000000000414e-03,9.079883854601789039e-01,4.659257488973464589e+00
3.640000000000000440e-03,9.110143423713836786e-01,4.681204110510845950e+00
3.650000000000000466e-03,9.104315633924685569e-01,4.703120710161995177e+00
3.660000000000000493e-03,9.136905565719511957e-01,4.725119468752872365e+00
3.670000000000000085e-03,9.129817629547148927e-01,4.747084559685201377e+00
3.680000000000000111e-03,9.161837257801481726e-01,4.769130211166709543e+00
3.690000000000000138e-03,9.156414455261134844e-01,4.791147091713417794e+00
3.700000000000000164e-03,9.185020519097139013e-01,4.813234631452228740e+00
3.710000000000000190e-03,9.183916520108426074e-01,4.835306048708798876e+00
3.720000000000000216e-03,9.206741516073356779e-01,4.857431307826641564e+00
3.730000000000000242e-03,9.211947775612018274e-01,4.879558913041271317e+00
3.740000000000000269e-03,9.227448301442414680e-01,4.901719031426442719e+00
3.750000000000000295e-03,9.240000923742874850e-01,4.923902996347103489e+00
3.760000000000000321e-03,9.247684741831070365e-01,4.946096702821169977e+00
3.770000000000000347e-03,9.267511915717074888e-01,4.968335553506863178e+00
3.780000000000000374e-03,9.268010322451180061e-01,4.990563211922840914e+00
3.790000000000000400e-03,9.293942836282657050e-01,5.012853904664256177e+00
3.800000000000000426e-03,9.288917687279789615e-01,5.035117319119656543e+00
3.810000000000000452e-03,9.318860911630619803e-01,5.057455546920390788e+00
3.820000000000000479e-03,9.310759986877257255e-01,5.079757554848064238e+00
3.830000000000000505e-03,9.342002075159190344e-01,5.102138239802237685e+00
3.840000000000000531e-03,9.333698781986241588e-01,5.124482152744303853e+00
3.850000000000000124e-03,9.363309686766828621e-01,5.146900051569044621e+00
3.860000000000000150e-03,9.357680127843827078e-01,5.169289025955900563e+00
3.870000000000000176e-03,9.382942736356109092e-01,5.191739359587156599e+00
3.880000000000000202e-03,9.382442385396245754e-01,5.214175790162324908e+00
3.890000000000000228e-03,9.401252322549782381e-01,5.236654804946679675e+00
3.900000000000000255e-03,9.407554597690490628e-01,5.259139830046223096e+00
3.910000000000000281e-03,9.418729846550978335e-01,5.281645207780006679e+00
3.920000000000000741e-03,9.432479777972737622e-01,5.304178399395008903e+00
3.930000000000000333e-03,9.435934572240435303e-01,5.326709455822729922e+00
3.939999999999999926e-03,9.456653812848766494e-01,5.349288739839479057e+00
3.950000000000000386e-03,9.453411206142181555e-01,5.371846382748005411e+00
3.959999999999999978e-03,9.479568370962899726e-01,5.394468201386406925e+00
3.970000000000000438e-03,9.471609599802885970e-01,5.417054653956195232e+00
3.980000000000000031e-03,9.500845571670768486e-01,5.439714346312073623e+00
3.990000000000000491e-03,9.490818441344676115e-01,5.462332676839138479e+00
4.000000000000000083e-03,9.520293486540120087e-01,5.485025021622088381e+00
4.010000000000000543e-03,9.511122644933127646e-01,5.507678548711527178e+00
4.020000000000000136e-03,9.537934269541530341e-01,5.530398389214870924e+00
4.030000000000000596e-03,9.532390741951652924e-01,5.553090049924440663e+00
4.040000000000000188e-03,9.554000783569974731e-01,5.575832909423014350e+00
4.050000000000000648e-03,9.554294119697900323e-01,5.598564683416204169e+00
4.060000000000000241e-03,9.568902212538923369e-01,5.621327280231410484e+00
4.070000000000000701e-03,9.576355261440933075e-01,5.644099754612439845e+00
4.080000000000000293e-03,9.583163746385706672e-01,5.666880341273746069e+00
4.090000000000000753e-03,9.598017923765782555e-01,5.689692480354395343e+00
4.100000000000000346e-03,9.597349170506369598e-01,5.712490956656005814e+00
4.109999999999999938e-03,9.618728880876540321e-01,5.735340110219020460e+00
4.120000000000000398e-03,9.611977798166752018e-01,5.758157893988551379e+00
4.129999999999999991e-03,9.638019246014958297e-01,5.781040043112994020e+00
4.140000000000000450e-03,9.627447946754776886e-01,5.803879717135894012e+00
4.150000000000000043e-03,9.655573357302031923e-01,5.826789921327641508e+00
4.160000000000000503e-03,9.643978209154880910e-01,5.849654708857066510e+00
4.170000000000000095e-03,9.671275147773130687e-01,5.872587688608014389e+00
4.180000000000000555e-03,9.661575192464842976e-01,5.895480834509537971e+00
4.190000000000000148e-03,9.685225123379276324e-01,5.918431603641953309e+00
4.200000000000000608e-03,9.680032449147343288e-01,5.941355752225165432e+00
4.210000000000000200e-03,9.697725473825037357e-01,5.964320206971887472e+00
4.220000000000000660e-03,9.698960758745085453e-01,5.987276867979371531e+00
4.230000000000000253e-03,9.709235516747964923e-01,6.010252246138403365e+00
4.240000000000000713e-03,9.717845327210588025e-01,6.033241427755318576e+00
4.250000000000000305e-03,9.720303997787970163e-01,6.056226570165019751e+00
4.260000000000000765e-03,9.736121441806260268e-01,6.079246632773311454e+00
4.270000000000000358e-03,9.731488262053290539e-01,6.102242008919462890e+00
4.279999999999999950e-03,9.753257503558442343e-01,6.125289761341214501e+00
4.290000000000000410e-03,9.743272130550744148e-01,6.148297255088946756e+00
4.300000000000000003e-03,9.768833171907702617e-01,6.171368278999035617e+00
4.310000000000000463e-03,9.755994623774068009e-01,6.194390766144331373e+00
4.320000000000000055e-03,9.782601132783330655e-01,6.217479921052576408e+00
4.330000000000000515e-03,9.769799987008931375e-01,6.240520700814818689e+00
4.340000000000000108e-03,9.794523421736420765e-01,6.263622735161586519e+00
4.350000000000000568e-03,9.784616380797639401e-01,6.286684899202252375e+00
4.360000000000000160e-03,9.804776929510399253e-01,6.309795077841538813e+00
4.370000000000000620e-03,9.800166373725426316e-01,6.332880909864623042e+00
4.380000000000000213e-03,9.813727298881543826e-01,6.355995565364524147e+00
4.390000000000000673e-03,9.816007703730659228e-01,6.379106059443763854e+00
4.400000000000000265e-03,9.821875029933360146e-01,6.402222986253701009e+00
4.410000000000000725e-03,9.831598277728577084e-01,6.425357555034525880e+00
4.420000000000000318e-03,9.829781766933810561e-01,6.448476188412969989e+00
4.430000000000000777e-03,9.846375894229929537e-01,6.471632603767748293e+00
4.440000000000000370e-03,9.837987557712339903e-01,6.494753957243126763e+00
4.449999999999999963e-03,9.859840893666981243e-01,6.517928532573509237e+00
4.460000000000000422e-03,9.846931326157065678e-01,6.541054903037498924e+00
4.470000000000000015e-03,9.871629644562193162e-01,6.564242890011779075e+00
4.480000000000000475e-03,9.856886199724079756e-01,6.587377373938663183e+00
4.490000000000000067e-03,9.881567975779673718e-01,6.610573515456931837e+00
4.500000000000000527e-03,9.867919260780422253e-01,6.633719407343551033e+00
4.510000000000000120e-03,9.889696754379374566e-01,6.656918565417403677e+00
4.520000000000000580e-03,9.879881608484267774e-01,6.680078727172208630e+00
4.530000000000000172e-03,9.896265815171741975e-01,6.703276493235761357e+00
4.540000000000000632e-03,9.892430219510496281e-01,6.726452787062828342e+00
4.550000000000000225e-03,9.901697128083425392e-01,6.749645984706657664e+00
4.560000000000000685e-03,9.905078363046192491e-01,6.772838853247047375e+00
4.570000000000000277e-03,9.906522656547807060e-01,6.796025859995623364e+00
4.580000000000000737e-03,9.917267191320306985e-01,6.819234115171576072e+00
4.590000000000000330e-03,9.911306002702727769e-01,6.842414955132241516e+00
4.600000000000000790e-03,9.928447914592796186e-01,6.865635807177708827e+00
4.610000000000000382e-03,9.916559431178495476e-01,6.888812001747613323e+00
4.619999999999999975e-03,9.938162529267041689e-01,6.912041323710218066e+00
4.630000000000000435e-03,9.922668418399591683e-01,6.935215521599046085e+00
4.640000000000000027e-03,9.946111167990115964e-01,6.958448310895192002e+00
4.650000000000000487e-03,9.929834889550858135e-01,6.981623752572251540e+00
4.660000000000000080e-03,9.952196179276820986e-01,7.004854721181264843e+00
4.670000000000000540e-03,9.938047451429955492e-01,7.028034615898790527e+00
4.680000000000000132e-03,9.956536464237383255e-01,7.051258822743326604e+00
4.690000000000000592e-03,9.947083034135607571e-01,7.074445730479372862e+00
4.700000000000000185e-03,9.959449932090921331e-01,7.097659162599984306e+00
4.710000000000000644e-03,9.956539671695886495e-01,7.120854471361291793e+00
4.720000000000000237e-03,9.961406686415975598e-01,7.144054488745026354e+00
4.730000000000000697e-03,9.965895633134844722e-01,7.167258064548870600e+00
4.740000000000000289e-03,9.962959792916150636e-01,7.190443642664987145e+00
4.750000000000000749e-03,9.974586153333245830e-01,7.213653703336241563e+00
4.760000000000000342e-03,9.964663870572254556e-01,7.236825438222898477e+00
4.770000000000000802e-03,9.982086531433836951e-01,7.260038669986390580e+00
4.780000000000000394e-03,9.966993423703597310e-01,7.283198544769677873e+00
4.789999999999999987e-03,9.987989302708519812e-01,7.306410444042395369e+00
4.800000000000000447e-03,9.970272996864807391e-01,7.329561391305971618e+00
4.810000000000000039e-03,9.992064191097860260e-01,7.352766781960911935e+00
4.820000000000000499e-03,9.974629377232410166e-01,7.375912106561455239e+00
4.830000000000000092e-03,9.994291958261657394e-01,7.399105755886895786e+00
4.840000000000000552e-03,9.979972915643761100e-01,7.422248502983075369e+00
4.850000000000000144e-03,9.994867222618264435e-01,7.445425746257487987e+00
4.860000000000000604e-03,9.986010698559593113e-01,7.468568107640981779e+00
4.870000000000000197e-03,9.994169791466086528e-01,7.491725389121177692e+00
4.880000000000000657e-03,9.992289637030316030e-01,7.514868235161014098e+00
4.890000000000000249e-03,9.992708748277528974e-01,7.538003485832220463e+00
4.900000000000000709e-03,9.998263119012265054e-01,7.561146091940140757e+00
4.910000000000000302e-03,9.991047526355922859e-01,7.584258888771350016e+00
4.920000000000000762e-03,1.000337145207646383e+00,7.607398896860340543e+00
4.930000000000000354e-03,9.989720961878280070e-01,7.630490379661300615e+00
4.940000000000000814e-03,1.000712420148119230e+00,7.653623999807263267e+00
4.950000000000000407e-03,9.989156588994803077e-01,7.676696558408469429e+00
4.959999999999999999e-03,1.000917236886660566e+00,7.699818981444098043e+00
4.970000000000000459e-03,9.989611699864586747e-01,7.722875758814778280e+00
4.980000000000000052e-03,1.000935973703211745e+00,7.745981719125467180e+00
4.990000000000000512e-03,9.991135480943207359e-01,7.769026003877484321e+00
5.000000000000000104e-03,1.000774585419541340e+00,7.792110409348056876e+00
5.010000000000000564e-03,9.993561766572700567e-01,7.815145006808704942e+00
5.020000000000000157e-03,1.000459726912065417e+00,7.838203543258975614e+00
5.030000000000000616e-03,9.996533494473006654e-01,7.861230217988470770e+00
5.040000000000000209e-03,1.000034829992069607e+00,7.884259839460493247e+00
5.050000000000000669e-03,9.999555243534227200e-01,7.907278910759275803e+00
5.060000000000000261e-03,9.995537128143904271e-01,7.930278143086649578e+00
5.070000000000000721e-03,1.000206615925538722e+00,7.953288293551002752e+00
5.080000000000000314e-03,9.990726585406118909e-01,7.976257306908342670e+00
5.090000000000000774e-03,1.000352247999062971e+00,7.999255631749495166e+00
5.100000000000000366e-03,9.986421346556614287e-01,8.022196071193041789e+00
5.110000000000000826e-03,1.000347758270025977e+00,8.045178361667790767e+00
5.120000000000000419e-03,9.982993652205647273e-01,8.068092960809744696e+00
5.130000000000000011e-03,1.000164770639150769e+00,8.091054179204499874e+00
5.140000000000000471e-03,9.980628549195533772e-01,8.113946213936198859e+00
5.150000000000000064e-03,9.997953733137840970e-01,8.136881091143866485e+00
5.160000000000000524e-03,9.979296665284627110e-01,8.159753753479174421e+00
5.170000000000000116e-03,9.992532836014540454e-01,8.182657420411974414e+00
5.180000000000000576e-03,9.978758545747026254e-01,8.205513205047042291e+00
5.190000000000000169e-03,9.985718318108669500e-01,8.228381765612034826e+00
5.200000000000000629e-03,9.978599914699992635e-01,8.251221959121846083e+00
5.210000000000000221e-03,9.977990571208681381e-01,8.274052919964663744e+00
5.220000000000000681e-03,9.978292660718408591e-01,8.296877268101907177e+00
5.230000000000000274e-03,9.969906402127937106e-01,8.319669762216047815e+00
5.240000000000000734e-03,9.977272569418477177e-01,8.342476363857795008e+00
5.250000000000000326e-03,9.962017121019809407e-01,8.365231135003938334e+00
5.260000000000000786e-03,9.975022395521755403e-01,8.388016579013163110e+00
5.270000000000000379e-03,9.954787418364048346e-01,8.410735729159174667e+00
5.280000000000000838e-03,9.971147994388804836e-01,8.433495453309213019e+00
5.290000000000000431e-03,9.948527019940625049e-01,8.456181990494979317e+00
5.300000000000000024e-03,9.965436367596853806e-01,8.478910810230473771e+00
5.310000000000000484e-03,9.943345126596431216e-01,8.501568063209743897e+00
5.320000000000000076e-03,9.957887030394093619e-01,8.524260791970258211e+00
5.330000000000000536e-03,9.939134378967893202e-01,8.546891777942073887e+00
5.340000000000000129e-03,9.948712122545629866e-01,8.569543848122496144e+00
5.350000000000000588e-03,9.935586694569070731e-01,8.592150686393951631e+00
5.360000000000000181e-03,9.938305217581183681e-01,8.614758679382626738e+00
5.370000000000000641e-03,9.932238634310854852e-01,8.637342137360340288e+00
5.380000000000000233e-03,9.927183451418324367e-01,8.659904144733129527e+00
5.390000000000000693e-03,9.928539654993502328e-01,8.682463383275695890e+00
5.400000000000000286e-03,9.915911444745648673e-01,8.704979145770364468e+00
5.410000000000000746e-03,9.923933165822903524e-01,8.727511700935810524e+00
5.420000000000000338e-03,9.905018259680362647e-01,8.749982505277827727e+00
5.430000000000000798e-03,9.917938476776398948e-01,8.772484509547677334e+00
5.440000000000000391e-03,9.894919588617936412e-01,8.794912857585396537e+00
5.450000000000000851e-03,9.910221597096250390e-01,8.817379467910049229e+00
5.460000000000000443e-03,9.885856618206171342e-01,8.839768567543636379e+00
5.470000000000000036e-03,9.900644427406686265e-01,8.862194537008504014e+00
5.480000000000000496e-03,9.877860587350204558e-01,8.884547689164982387e+00
5.490000000000000088e-03,9.889285131877135759e-01,8.906927998510036915e+00
5.500000000000000548e-03,9.870748242887918966e-01,8.929247970733609208e+00
5.510000000000000141e-03,9.876426693024424885e-01,8.951578426537832200e+00
5.520000000000000601e-03,9.864148858931087727e-01,8.973866905476954869e+00
5.530000000000000193e-03,9.862515319551876658e-01,8.996144617054167014e+00
5.540000000000000653e-03,9.857558847229843657e-01,9.018401820039638750e+00
5.550000000000000246e-03,9.848094841301353597e-01,9.040625484860500549e+00
5.560000000000000706e-03,9.850415944903263554e-01,9.062849988145105229e+00
5.570000000000000298e-03,9.833726717339809076e-01,9.085019943807662202e+00
5.580000000000000758e-03,9.842181992508618471e-01,9.107208752462270240e+00
5.590000000000000351e-03,9.819907498201448925e-01,9.129326787614825633e+00
5.600000000000000810e-03,9.832422212261011651e-01,9.151475637020984877e+00
5.610000000000000403e-03,9.806995796474627936e-01,9.173544588905622632e+00
5.620000000000000863e-03,9.820869259906734872e-01,9.195648433265901645e+00
5.630000000000000455e-03,9.795159578557535163e-01,9.217671631305897506e+00
5.640000000000000048e-03,9.807462624613850766e-01,9.239725247507845296e+00
5.650000000000000508e-03,9.784351522552021674e-01,9.261705884723511417e+00
5.660000000000000100e-03,9.792357607172573752e-01,9.283704502451968210e+00
5.670000000000000560e-03,9.774316045737496683e-01,9.305645027159703986e+00
5.680000000000000153e-03,9.775902541546055424e-01,9.327584892795604432e+00
5.690000000000000613e-03,9.764626987891813492e-01,9.349486510316705079e+00
5.700000000000000205e-03,9.758587607599589209e-01,9.371365301466626718e+00
5.710000000000000665e-03,9.754750420716037373e-01,9.393227659010880970e+00
5.720000000000000258e-03,9.740972751505099225e-01,9.415044688576980292e+00
5.730000000000000718e-03,9.744123274327078921e-01,9.436865789688537731e+00
5.740000000000000310e-03,9.723605387424006929e-01,9.458621969795665052e+00
5.750000000000000770e-03,9.732236295850245078e-01,9.480398331017999780e+00
5.760000000000000363e-03,9.706939901234266088e-01,9.502095901753072837e+00
5.770000000000000823e-03,9.718709082750827122e-01,9.523822928509336094e+00
5.780000000000000415e-03,9.691270859999273624e-01,9.545464991635826735e+00
5.790000000000000875e-03,9.703346130007841630e-01,9.567137517811072911e+00
5.800000000000000468e-03,9.676689761742052198e-01,9.588727443886998714e+00
5.810000000000000060e-03,9.686165704688006750e-01,9.610340356036168430e+00
5.820000000000000520e-03,9.663071646226373268e-01,9.631881152462231199e+00
5.830000000000000113e-03,9.667397233110777144e-01,9.653430006230289351e+00
5.840000000000000573e-03,9.650093573203291086e-01,9.674923738952291075e+00
5.850000000000000165e-03,9.647447644083477769e-01,9.696405277949770252e+00
5.860000000000000625e-03,9.637282256577627271e-01,9.717852632018125547e+00
5.870000000000000218e-03,9.626841552119719259e-01,9.739265131635887585e+00
5.880000000000000678e-03,9.624083786199176815e-01,9.760665175373580027e+00
5.890000000000000270e-03,9.606144174714814632e-01,9.782008561851828432e+00
5.900000000000000730e-03,9.609945255220848637e-01,9.803358749455874488e+00
5.910000000000000323e-03,9.585878232670000942e-01,9.824634476161124397e+00
5.920000000000000782e-03,9.594396221970279415e-01,9.845930887873603155e+00
5.930000000000000375e-03,9.566447128376120990e-01,9.867141587421452087e+00
5.940000000000000835e-03,9.577118052421910166e-01,9.888379372554192415e+00
5.950000000000000427e-03,9.548075675054592537e-01,9.909528335498883678e+00
5.960000000000000887e-03,9.557990899094372939e-01,9.930702292614933313e+00
5.970000000000000480e-03,9.530777127220668721e-01,9.951792849836035515e+00
5.980000000000000072e-03,9.537111458899092398e-01,9.972898059091161116e+00
5.990000000000000532e-03,9.514351323322419729e-01,9.993932958569798686e+00
6.000000000000000125e-03,9.514778839498213570e-01,1.001496537284460153e+01
6.010000000000000585e-03,9.498414267767177899e-01,1.003594624264507296e+01
6.020000000000000177e-03,9.491450649158122976e-01,1.005690315062424389e+01
6.030000000000000637e-03,9.482454733192640095e-01,1.007783012691424318e+01
6.040000000000000230e-03,9.467675778768920303e-01,1.009871042011472220e+01
6.050000000000000690e-03,9.465909619574235379e-01,1.011958199537530589e+01
6.060000000000000282e-03,9.444013725653451763e-01,1.014038619954101428e+01
6.070000000000000742e-03,9.448246932523106656e-01,1.016119931282379873e+01
6.080000000000000335e-03,9.420952376404654327e-01,1.018192937925456398e+01
6.090000000000000795e-03,9.429044204337023727e-01,1.020267973554741303e+01
6.100000000000000387e-03,9.398836315185761237e-01,1.022333862298964036e+01
6.110000000000000847e-03,9.408050764818495226e-01,1.024402119466623873e+01
6.120000000000000440e-03,9.377816250384392038e-01,1.026461230352447807e+01
6.130000000000000900e-03,9.385224770229034785e-01,1.028522193989198996e+01
6.140000000000000492e-03,9.357826942204356957e-01,1.030574848155205459e+01
6.150000000000000085e-03,9.360739476985941998e-01,1.032628053699157533e+01
6.160000000000000545e-03,9.338596942603444306e-01,1.034674493169458920e+01
6.170000000000000137e-03,9.334957865273936228e-01,1.036719581987231464e+01
6.180000000000000597e-03,9.319688656325900711e-01,1.038759921113067897e+01
6.190000000000000190e-03,9.308379362928234091e-01,1.040796680363740911e+01
6.200000000000000649e-03,9.300562876153372072e-01,1.042830876130458329e+01
6.210000000000000242e-03,9.281566467025608169e-01,1.044859257247368411e+01
6.220000000000000702e-03,9.280658261428793576e-01,1.046887102745146514e+01
6.230000000000000294e-03,9.255062101460133084e-01,1.048907215751153998e+01
6.240000000000000754e-03,9.259474096980053748e-01,1.050928357847662475e+01
6.250000000000000347e-03,9.229309838202769400e-01,1.052940442381388841e+01
6.260000000000000807e-03,9.236644091465505690e-01,1.054954420923190028e+01
6.270000000000000399e-03,9.204588777401019328e-01,1.056958798261818622e+01
6.280000000000000859e-03,9.211990437748759364e-01,1.058965101090236871e+01
6.290000000000000452e-03,9.180972596314848078e-01,1.060962114173247883e+01
6.300000000000000912e-03,9.185550117873244602e-01,1.062960239829978448e+01
6.310000000000000504e-03,9.158318847998632162e-01,1.064950190141824216e+01
6.320000000000000097e-03,9.157569596661536693e-01,1.066939709054144281e+01
6.330000000000000557e-03,9.136290080060409657e-01,1.068922799677954849e+01
6.340000000000000149e-03,9.128468691631795862e-01,1.070903404799711467e+01
6.350000000000000609e-03,9.114403624039277840e-01,1.072879697965957568e+01
6.360000000000000202e-03,9.098778950764760953e-01,1.074851237439311546e+01
6.370000000000000662e-03,9.092102779889741360e-01,1.076820632873105588e+01
6.380000000000000254e-03,9.069065567628752378e-01,1.078783119904664645e+01
6.390000000000000714e-03,9.068838907765534030e-01,1.080745357122346206e+01
6.400000000000000307e-03,9.039844341234362091e-01,1.082698955594300472e+01
6.410000000000000767e-03,9.044152292637638313e-01,1.084653639844897022e+01
6.420000000000000359e-03,9.011505946201454620e-01,1.086598627822773366e+01
6.430000000000000819e-03,9.017739970333225052e-01,1.088545275802217027e+01
6.440000000000000412e-03,8.984258575549677328e-01,1.090481992283556067e+01
6.450000000000000872e-03,8.989500465802450213e-01,1.092420090956086831e+01
6.460000000000000464e-03,8.958097460330246564e-01,1.094348873685844481e+01
6.470000000000000924e-03,8.959548878607160871e-01,1.096277943535600308e+01
6.480000000000000517e-03,8.932805738854785460e-01,1.098199067061073997e+01
6.490000000000000109e-03,8.928200113843455243e-01,1.100118720431019526e+01
6.500000000000000569e-03,8.907986520917824391e-01,1.102032343526720837e+01
6.510000000000000162e-03,8.895922682116099711e-01,1.103942329513788145e+01
6.520000000000000621e-03,8.883121459706926348e-01,1.105848459661833161e+01
6.530000000000000214e-03,8.863269942424794046e-01,1.107748688927996561e+01
6.540000000000000674e-03,8.857647216895679909e-01,1.109647169144429668e+01
6.550000000000000266e-03,8.830798800037882312e-01,1.111537715003310467e+01
6.560000000000000726e-03,8.831038505109217729e-01,1.113428234895898150e+01
6.570000000000000319e-03,8.798987948100885914e-01,1.115309310509749352e+01
6.580000000000000779e-03,8.802885579409632788e-01,1.117191439969685263e+01
6.590000000000000371e-03,8.768167571633411761e-01,1.119063355036833052e+01
6.600000000000000831e-03,8.772954704337778686e-01,1.120936595622555032e+01
6.610000000000000424e-03,8.738470930705607431e-01,1.122799698875032526e+01
6.620000000000000884e-03,8.741222723427035657e-01,1.124663545264143316e+01
6.630000000000000476e-03,8.709814927587553601e-01,1.126518161309034305e+01
6.640000000000000936e-03,8.707880640627798652e-01,1.128372163854455223e+01
6.650000000000000529e-03,8.681912507470034290e-01,1.130218533594283059e+01
6.660000000000000121e-03,8.673305695215148825e-01,1.132062352719739984e+01
6.670000000000000581e-03,8.654315081769361484e-01,1.133900586164262769e+01
6.680000000000000174e-03,8.638006005358673800e-01,1.135734030614563395e+01
6.690000000000000634e-03,8.626478720280441603e-01,1.137564078983941229e+01
6.700000000000000226e-03,8.602546000962565387e-01,1.139387122317376999e+01
6.710000000000000686e-03,8.597844398976832725e-01,1.141208773610586924e+01
6.720000000000000279e-03,8.567463508762145352e-01,1.143021546467034533e+01
6.730000000000000739e-03,8.567920424862383033e-01,1.144834445051894711e+01
6.740000000000000331e-03,8.533190818175848680e-01,1.146637204385571174e+01
6.750000000000000791e-03,8.536355000219391087e-01,1.148440891825404719e+01
6.760000000000000384e-03,8.499991231253005708e-01,1.150233971589692139e+01
6.770000000000000843e-03,8.502988181593993389e-01,1.152027942637551128e+01
6.780000000000000436e-03,8.467920507226692761e-01,1.153811693191984489e+01
6.790000000000000896e-03,8.467875599603272851e-01,1.155595458724431879e+01
6.800000000000000488e-03,8.436818850082546950e-01,1.157370183895217330e+01
6.810000000000000948e-03,8.431280470798878657e-01,1.159143331547515743e+01
6.820000000000000541e-03,8.406334613990382731e-01,1.160909232588977602e+01
6.830000000000000134e-03,8.393635057457167203e-01,1.162671476135473014e+01
6.840000000000000593e-03,8.375976244541809557e-01,1.164428610819752485e+01
6.850000000000000186e-03,8.355477235375279310e-01,1.166179821060340061e+01
6.860000000000000646e-03,8.345184833805207036e-01,1.167928083997264999e+01
6.870000000000000238e-03,8.317371542850108268e-01,1.169668296576038635e+01
6.880000000000000698e-03,8.313416542740940107e-01,1.171407423546153659e+01
6.890000000000000291e-03,8.279826310438515025e-01,1.173136822595906636e+01
6.900000000000000751e-03,8.280222852532737043e-01,1.174866418347978225e+01
6.910000000000000343e-03,8.243219039746643162e-01,1.176585298315053585e+01
6.920000000000000803e-03,8.245316776714799456e-01,1.178304883689356330e+01
6.930000000000000396e-03,8.207741051688373091e-01,1.180013595008393246e+01
6.940000000000000856e-03,8.208615285450305832e-01,1.181722666482564854e+01
6.950000000000000448e-03,8.173369545266088165e-01,1.183421553043252139e+01
6.960000000000000908e-03,8.170251741850849125e-01,1.185119645914855369e+01
6.970000000000000501e-03,8.139871152086938233e-01,1.186808983581676458e+01
6.980000000000000961e-03,8.130556484791354732e-01,1.188495729509179100e+01
6.990000000000000553e-03,8.106836486733602909e-01,1.190175674684048523e+01
7.000000000000000146e-03,8.090008412304106056e-01,1.191850845087543753e+01
7.010000000000000606e-03,8.073740622977687575e-01,1.193521400946994859e+01
7.020000000000000198e-03,8.049164721133481581e-01,1.195184929919552630e+01
7.030000000000000658e-03,8.040020531160876338e-01,1.196845935228680347e+01
7.040000000000000251e-03,8.008579133090454327e-01,1.198497918564128639e+01
7.050000000000000711e-03,8.005158165258198233e-01,1.200149060773454224e+01
7.060000000000000303e-03,7.968720607230322939e-01,1.201789731262716465e+01
7.070000000000000763e-03,7.968756925492432863e-01,1.203430581927481491e+01
7.080000000000000356e-03,7.929904547143256099e-01,1.205060264552076710e+01
7.090000000000000815e-03,7.930600222451138492e-01,1.206690331865692833e+01
7.100000000000000408e-03,7.892246601625035884e-01,1.208309385481240206e+01
7.110000000000000868e-03,7.890683586059085153e-01,1.209928176209606576e+01
7.120000000000000460e-03,7.855645871816887560e-01,1.211536930326965766e+01
7.130000000000000920e-03,7.849215545221136514e-01,1.213144011993177251e+01
7.140000000000000513e-03,7.819799972859585724e-01,1.214742707926345133e+01
7.150000000000000973e-03,7.806587149045974838e-01,1.216337762143117196e+01
7.160000000000000565e-03,7.784249777199795384e-01,1.217926507202576758e+01
7.170000000000000158e-03,7.763314667565428540e-01,1.219509366269010187e+01
7.180000000000000618e-03,7.748447185694351536e-01,1.221088107743090845e+01
7.190000000000000210e-03,7.719963811630586870e-01,1.222658769123745159e+01
7.200000000000000670e-03,7.711836031166574568e-01,1.224227291880987423e+01
7.210000000000000263e-03,7.677066739618195745e-01,1.225785908450363415e+01
7.220000000000000723e-03,7.673934151500115819e-01,1.227343856486694129e+01
7.230000000000000315e-03,7.635043955624690737e-01,1.228890703986382249e+01
7.240000000000000775e-03,7.634404588659903235e-01,1.230437622807744624e+01
7.250000000000000368e-03,7.594142656635650690e-01,1.231973049245532081e+01
7.260000000000000828e-03,7.593105393881623977e-01,1.233508442772778935e+01
7.270000000000000420e-03,7.554400600315727132e-01,1.235032807280628120e+01
7.280000000000000880e-03,7.550110768654475502e-01,1.236556200979784137e+01
7.290000000000000473e-03,7.515640771001962372e-01,1.238069811118697494e+01
7.300000000000000933e-03,7.505700367501577652e-01,1.239580811964277096e+01
7.310000000000000525e-03,7.477497684567009362e-01,1.241083868648771116e+01
7.320000000000000985e-03,7.460318395125229429e-01,1.242582213251961498e+01
7.330000000000000578e-03,7.439471396348596999e-01,1.244074771447524341e+01
7.340000000000000170e-03,7.414508472316166943e-01,1.245560355090543680e+01
7.350000000000000630e-03,7.401001327767443572e-01,1.247042306088716046e+01
7.360000000000000223e-03,7.368833859125484276e-01,1.248515188508115159e+01
7.370000000000000683e-03,7.361549001676536141e-01,1.249986266306658145e+01
7.380000000000000275e-03,7.323794836689803134e-01,1.251446653363064776e+01
7.390000000000000735e-03,7.320677545649937334e-01,1.252906464304472323e+01
7.400000000000000328e-03,7.279755299417369763e-01,1.254354668185114718e+01
7.410000000000000787e-03,7.278116209079426024e-01,1.255802739422837888e+01
7.420000000000000380e-03,7.236889472435160675e-01,1.257239123281443582e+01
7.430000000000000840e-03,7.233800474223238686e-01,1.258674962998366986e+01
7.440000000000000432e-03,7.195156504368712680e-01,1.260099878158011677e+01
7.450000000000000892e-03,7.187881789858430182e-01,1.261523038614158665e+01
7.460000000000000485e-03,7.154306743578642269e-01,1.262936763597475220e+01
7.470000000000000945e-03,7.140705542215789459e-01,1.264346897771525313e+01
7.480000000000000537e-03,7.113918718027740784e-01,1.265749588086135979e+01
7.490000000000000997e-03,7.092760476064003949e-01,1.267146491602062319e+01
7.500000000000000590e-03,7.073461421994763354e-01,1.268538147721594989e+01
7.510000000000000182e-03,7.044607027927676235e-01,1.269921779787514637e+01
7.520000000000000642e-03,7.032372712163410533e-01,1.271302238021767650e+01
7.530000000000000235e-03,6.996795091234024877e-01,1.272672718418536952e+01
7.540000000000000695e-03,6.990142309047535640e-01,1.274041666001964224e+01
7.550000000000000287e-03,6.949783362336930947e-01,1.275399248494640148e+01
7.560000000000000747e-03,6.946387125807749197e-01,1.276756260683671584e+01
7.570000000000000340e-03,6.903872100126479117e-01,1.278101286784691837e+01
7.580000000000000800e-03,6.900907923554605583e-01,1.279445880521066492e+01
7.590000000000000392e-03,6.859159188161585430e-01,1.280778720408177129e+01
7.600000000000000852e-03,6.853718892536679874e-01,1.282110416625469895e+01
7.610000000000000445e-03,6.815525993406071903e-01,1.283431405946876147e+01
7.620000000000000905e-03,6.805045818389263701e-01,1.284749791370564331e+01
7.630000000000000497e-03,6.772655101443285641e-01,1.286059173140863976e+01
7.640000000000000957e-03,6.755293130716478744e-01,1.287363952467476125e+01
7.650000000000000550e-03,6.730077279011080771e-01,1.288661832746982228e+01
7.660000000000001009e-03,6.704984650850666084e-01,1.289952863547813244e+01
7.670000000000000602e-03,6.687240801090401643e-01,1.291239187273452060e+01
7.680000000000001062e-03,6.654686754207445043e-01,1.292516492463976086e+01
7.690000000000000654e-03,6.643592930974261401e-01,1.293791043140004504e+01
7.700000000000000247e-03,6.604925320229175778e-01,1.295054799198160111e+01
7.710000000000000707e-03,6.598661507027585582e-01,1.296317222354026910e+01
7.720000000000000299e-03,6.556108581739531482e-01,1.297567725013947104e+01
7.730000000000000759e-03,6.552124719441155820e-01,1.298817572083129690e+01
7.740000000000000352e-03,6.508467345124848702e-01,1.300055184545204057e+01
7.750000000000000812e-03,6.503858740095601609e-01,1.301291970651339902e+01
7.760000000000000404e-03,6.462021280927896516e-01,1.302517061952788779e+01
7.770000000000000864e-03,6.453956216204921326e-01,1.303740329116485164e+01
7.780000000000000457e-03,6.416576317254746309e-01,1.304953211703503513e+01
7.790000000000000917e-03,6.402712917138014825e-01,1.306162588167258143e+01
7.800000000000000509e-03,6.371753468177340229e-01,1.307363463874873588e+01
7.810000000000000969e-03,6.350584489243554787e-01,1.308558710816862991e+01
7.820000000000000562e-03,6.327044886347525932e-01,1.309747633214913520e+01
7.830000000000000154e-03,6.298119666035475461e-01,1.310928671969931969e+01
7.840000000000001482e-03,6.281888903116746858e-01,1.312105530595824554e+01
7.850000000000001074e-03,6.245879800158280482e-01,1.313272446389098391e+01
7.860000000000000667e-03,6.235752920475817751e-01,1.314436975182831446e+01
7.870000000000000259e-03,6.194356562061581473e-01,1.315589996821040408e+01
7.879999999999999852e-03,6.188212131170022223e-01,1.316741805572464941e+01
7.890000000000001179e-03,6.143899818335910590e-01,1.317881264073228209e+01
7.900000000000000772e-03,6.139012283097660116e-01,1.319019888175526134e+01
7.910000000000000364e-03,6.094666466828903006e-01,1.320146160455129092e+01
7.919999999999999957e-03,6.088107392223075509e-01,1.321271121720966413e+01
7.930000000000001284e-03,6.046597623050490311e-01,1.322384567567114466e+01
7.940000000000000877e-03,6.035666792504716938e-01,1.323495437089088789e+01
7.950000000000000469e-03,5.999427560189315445e-01,1.324596338784644445e+01
7.960000000000000062e-03,5.982050528101617859e-01,1.325692792642955098e+01
7.970000000000001389e-03,5.952723133739854511e-01,1.326781306012308193e+01
7.980000000000000981e-03,5.927756618901497410e-01,1.327863165613225860e+01
7.990000000000000574e-03,5.905947783389956518e-01,1.328939289816803537e+01
8.000000000000000167e-03,5.873348101028721402e-01,1.330006540907088741e+01
8.010000000000001494e-03,5.858540825544436004e-01,1.331070111325681005e+01
8.020000000000001086e-03,5.819370422195310200e-01,1.332122898903376296e+01
8.030000000000000679e-03,5.810000211084780375e-01,1.333173604231791387e+01
8.040000000000000271e-03,5.766271511229750235e-01,1.334212204108585809e+01
8.049999999999999864e-03,5.759956758957779366e-01,1.335249625107914717e+01
8.060000000000001191e-03,5.714336105942826594e-01,1.336274396302904144e+01
8.070000000000000784e-03,5.708228747019262750e-01,1.337298060504828889e+01
8.080000000000000376e-03,5.663644179552512758e-01,1.338309385466063439e+01
8.089999999999999969e-03,5.654848965101973990e-01,1.339318829804088473e+01
8.100000000000001296e-03,5.614059464634302277e-01,1.340317051253619596e+01
8.110000000000000889e-03,5.600060179084823675e-01,1.341311883398926597e+01
8.120000000000000481e-03,5.565249786080188610e-01,1.342297247112348479e+01
8.130000000000000074e-03,5.544279734026683615e-01,1.343277196454578259e+01
8.140000000000001401e-03,5.516736283270917696e-01,1.344249808413103686e+01
8.150000000000000994e-03,5.488038392150506040e-01,1.345214759233300583e+01
8.160000000000000586e-03,5.467964146058484909e-01,1.346174563365930688e+01
8.170000000000000179e-03,5.431902570108819717e-01,1.347124565281700903e+01
8.180000000000001506e-03,5.418384602197277022e-01,1.348071345232624374e+01
8.190000000000001099e-03,5.376391250397641874e-01,1.349006599397021233e+01
8.200000000000000691e-03,5.367535949888795344e-01,1.349940003849372339e+01
8.210000000000000284e-03,5.321899941487691077e-01,1.350860826940693471e+01
8.219999999999999876e-03,5.315111837894591629e-01,1.351780414986824930e+01
8.230000000000001203e-03,5.268642757319302872e-01,1.352687186250485318e+01
8.240000000000000796e-03,5.261006637185582369e-01,1.353592485961683245e+01
8.250000000000000389e-03,5.216621226034533487e-01,1.354485585171543960e+01
8.259999999999999981e-03,5.205331309747925905e-01,1.355376156843527546e+01
8.270000000000001308e-03,5.165624374505186633e-01,1.356255902219175624e+01
8.280000000000000901e-03,5.148397373635136276e-01,1.357131396955609937e+01
8.290000000000000493e-03,5.115260075978804721e-01,1.357997992253465647e+01
8.300000000000000086e-03,5.090671389673679936e-01,1.358858197263918122e+01
8.310000000000001413e-03,5.065013096333309539e-01,1.359711695789137664e+01
8.320000000000001006e-03,5.032706580402734886e-01,1.360556559726673598e+01
8.330000000000000598e-03,5.014321182127949861e-01,1.361396850561215821e+01
8.340000000000000191e-03,4.975061779329567613e-01,1.362226485222657324e+01
8.350000000000001518e-03,4.962658180272441766e-01,1.363053303716173836e+01
8.360000000000001111e-03,4.918219444219778524e-01,1.363867961777609672e+01
8.370000000000000703e-03,4.909611734750415346e-01,1.364680922730595647e+01
8.380000000000000296e-03,4.862515019199950550e-01,1.365480954854262485e+01
8.389999999999999888e-03,4.854944317314028868e-01,1.366279603539732612e+01
8.400000000000001216e-03,4.808087863164849929e-01,1.367065401136062874e+01
8.410000000000000808e-03,4.798628481097387266e-01,1.367849274637705115e+01
8.420000000000000401e-03,4.754861062829326412e-01,1.368621206719501160e+01
8.429999999999999993e-03,4.740851238294374603e-01,1.369389896544838692e+01
8.440000000000001321e-03,4.702553079540487957e-01,1.370148249968395682e+01
8.450000000000000913e-03,4.681986835348638243e-01,1.370901456751213487e+01
8.460000000000000506e-03,4.650719484693219830e-01,1.371646388600193767e+01
8.470000000000000098e-03,4.622542024259063687e-01,1.372383960826353011e+01
8.480000000000001426e-03,4.598818716276542595e-01,1.373115470038338515e+01
8.490000000000001018e-03,4.563081773650490280e-01,1.373837421078262544e+01
8.500000000000000611e-03,4.546292049854393502e-01,1.374555343374542993e+01
8.510000000000000203e-03,4.504146498768274998e-01,1.375261844372309206e+01
8.520000000000001530e-03,4.492646207980047213e-01,1.375965871308722654e+01
8.530000000000001123e-03,4.446172796721954978e-01,1.376657220906773560e+01
8.540000000000000716e-03,4.437526229935850886e-01,1.377346940232387418e+01
8.550000000000000308e-03,4.389429563901089404e-01,1.378023515632066420e+01
8.559999999999999901e-03,4.380768062453632705e-01,1.378698467024886476e+01
8.570000000000001228e-03,4.333978729496408833e-01,1.379360663552736099e+01
8.580000000000000820e-03,4.322423013107769552e-01,1.380020401469586488e+01
8.590000000000000413e-03,4.279666472441171488e-01,1.380668569605686535e+01
8.600000000000000006e-03,4.262750541195644560e-01,1.381312724103793244e+01
8.610000000000001333e-03,4.226146200487057580e-01,1.381947113137790950e+01
8.620000000000000925e-03,4.202180380917505120e-01,1.382575439589431454e+01
8.630000000000000518e-03,4.172929847906455825e-01,1.383196156308901870e+01
8.640000000000000110e-03,4.141249672841742502e-01,1.383808566825374875e+01
8.650000000000001438e-03,4.119460085340658217e-01,1.384415555221834104e+01
8.660000000000001030e-03,4.080524188005916209e-01,1.385012127053966680e+01
8.670000000000000623e-03,4.065192621943866658e-01,1.385605172087978687e+01
8.680000000000000215e-03,4.020515448326341668e-01,1.386186131827492396e+01
8.690000000000001543e-03,4.009676675732422035e-01,1.386764886697595145e+01
8.700000000000001135e-03,3.961605746004586148e-01,1.387330572583166699e+01
8.710000000000000728e-03,3.952621611081274522e-01,1.387894605450074792e+01
8.720000000000000320e-03,3.903992244241107912e-01,1.388445413324407696e+01
8.729999999999999913e-03,3.893940077996721483e-01,1.388994266645454623e+01
8.740000000000001240e-03,3.847658274940906065e-01,1.389530587550607343e+01
8.750000000000000833e-03,3.833761175908845242e-01,1.390063841295099145e+01
8.760000000000000425e-03,3.792376134115268971e-01,1.390585999810145701e+01
8.770000000000000018e-03,3.772411809276867145e-01,1.391103329227823338e+01
8.780000000000001345e-03,3.737740944061971327e-01,1.391611531717602901e+01
8.790000000000000938e-03,3.710368889763935862e-01,1.392112751161424455e+01
8.800000000000000530e-03,3.683230532232639742e-01,1.392607051514453964e+01
8.810000000000000123e-03,3.648189535909199255e-01,1.393092137924212892e+01
8.820000000000001450e-03,3.628282671958598660e-01,1.393572425764989475e+01
8.830000000000001042e-03,3.586429362766631046e-01,1.394041518266733348e+01
8.840000000000000635e-03,3.572378111364276632e-01,1.394507531496122432e+01
8.850000000000000228e-03,3.525561104879590957e-01,1.394960907222022506e+01
8.860000000000001555e-03,3.515117364734142158e-01,1.395412266931142220e+01
8.870000000000001147e-03,3.465905354049083065e-01,1.395850296666430879e+01
8.880000000000000740e-03,3.456279813944299617e-01,1.396286559329342758e+01
8.890000000000000333e-03,3.407583741390794452e-01,1.396709649411462273e+01
8.899999999999999925e-03,3.395856543942767924e-01,1.397130368708915427e+01
8.910000000000001252e-03,3.350501366274796777e-01,1.397538897804530400e+01
8.920000000000000845e-03,3.334051974910060001e-01,1.397943686906782190e+01
8.930000000000000437e-03,3.294361104960826792e-01,1.398337946947645527e+01
8.940000000000000030e-03,3.271254141259704595e-01,1.398726532176723580e+01
8.950000000000001357e-03,3.238707696047136153e-01,1.399106682159193404e+01
8.960000000000000950e-03,3.207977906441293880e-01,1.399478940014847339e+01
8.970000000000000542e-03,3.182995056116785793e-01,1.399844979432710090e+01
8.980000000000000135e-03,3.144789567859871404e-01,1.400200951699819640e+01
8.990000000000001462e-03,3.126667025070547501e-01,1.400552717558088212e+01
9.000000000000001055e-03,3.082223826666522504e-01,1.400892602109331797e+01
9.010000000000000647e-03,3.069239510866638709e-01,1.401229789907547563e+01
9.020000000000000240e-03,3.020705488712926434e-01,1.401553908641416157e+01
9.030000000000001567e-03,3.010372130315940309e-01,1.401876114328320888e+01
9.040000000000001160e-03,2.960487248676140215e-01,1.402184862962009326e+01
9.050000000000000752e-03,2.949918611348317232e-01,1.402491639565800341e+01
9.060000000000000345e-03,2.901612879691783387e-01,1.402785426644297573e+01
9.069999999999999937e-03,2.887948683297923980e-01,1.403076347340783947e+01
9.080000000000001265e-03,2.843911136757300562e-01,1.403355531428417180e+01
9.090000000000000857e-03,2.824738148538240012e-01,1.403630249759144277e+01
9.100000000000000450e-03,2.787021283115087011e-01,1.403895084101775481e+01
9.110000000000000042e-03,2.760728676738180010e-01,1.404153382384478022e+01
9.120000000000001369e-03,2.730446567134974245e-01,1.404403975147963202e+01
9.130000000000000962e-03,2.696463108117953533e-01,1.404645794102241574e+01
9.140000000000000555e-03,2.673627636770432581e-01,1.404882090066232792e+01
9.150000000000000147e-03,2.632505962168911751e-01,1.405107535164714605e+01
9.160000000000001474e-03,2.616025246069466625e-01,1.405329321520799013e+01
9.170000000000001067e-03,2.569360672504747423e-01,1.405538645196042857e+01
9.180000000000000659e-03,2.557199919188698489e-01,1.405745580661903382e+01
9.190000000000000252e-03,2.507395891112938480e-01,1.405939143004519920e+01
9.200000000000001579e-03,2.496877026029205027e-01,1.406130805901019087e+01
9.210000000000001172e-03,2.446791548071810540e-01,1.406309019570245056e+01
9.220000000000000764e-03,2.434987518624946723e-01,1.406484967859044843e+01
9.230000000000000357e-03,2.387512749066443840e-01,1.406648235347809894e+01
9.239999999999999949e-03,2.371678457789283823e-01,1.406808069723099130e+01
9.250000000000001277e-03,2.329315266657770167e-01,1.406956722238355084e+01
9.260000000000000869e-03,2.307291711531072043e-01,1.407100143022462291e+01
9.270000000000000462e-03,2.271781806343584065e-01,1.407234389923845796e+01
9.280000000000000054e-03,2.242314033893414438e-01,1.407361239419086907e+01
9.290000000000001382e-03,2.214383818043151597e-01,1.407481135671334016e+01
9.300000000000000974e-03,2.177305734175613849e-01,1.407591419676323241e+01
9.310000000000000567e-03,2.156559591232578288e-01,1.407696856146992914e+01
9.320000000000000159e-03,2.112818622484330944e-01,1.407790741520227229e+01
9.330000000000001487e-03,2.097797311023301692e-01,1.407881459481079034e+01
9.340000000000001079e-03,2.049315122395421740e-01,1.407959248083856352e+01
9.350000000000000672e-03,2.037710705172389170e-01,1.408034875848313483e+01
9.360000000000000264e-03,1.987100601969021552e-01,1.408096958710570057e+01
9.370000000000001592e-03,1.976096268548376556e-01,1.408157064958244931e+01
9.380000000000001184e-03,1.926278775043763214e-01,1.408203863428110658e+01
9.390000000000000777e-03,1.912963558989154433e-01,1.408248019406833151e+01
9.400000000000000369e-03,1.866736795921764003e-01,1.408279921909650412e+01
9.409999999999999962e-03,1.848534151491296740e-01,1.408307763375129973e+01
9.420000000000001289e-03,1.808162236689999092e-01,1.408325067103724670e+01
9.430000000000000882e-03,1.783209380334914163e-01,1.408336346808803796e+01
9.440000000000000474e-03,1.750089403302508562e-01,1.408339212967090148e+01
9.450000000000000067e-03,1.717511654901872908e-01,1.408333836051947152e+01
9.460000000000001394e-03,1.691968260384894285e-01,1.408322265163889675e+01
9.470000000000000986e-03,1.652007904329177435e-01,1.408300302219861955e+01
9.480000000000000579e-03,1.633245685561151295e-01,1.408274133184369958e+01
9.490000000000000172e-03,1.587226554819163027e-01,1.408235809037262776e+01
9.500000000000001499e-03,1.573447289774973501e-01,1.408194742073817451e+01
9.510000000000001091e-03,1.523580066168814806e-01,1.408140401987379597e+01
9.520000000000000684e-03,1.512247543732666288e-01,1.408084042061215335e+01
9.530000000000000276e-03,1.461304634537419489e-01,1.408014100270338709e+01
9.540000000000001604e-03,1.449518067284086553e-01,1.407942014655077045e+01
9.550000000000001196e-03,1.400425776987059556e-01,1.407856892860292319e+01
9.560000000000000789e-03,1.385346880030813299e-01,1.407768674306348977e+01
9.570000000000000381e-03,1.340754930373844189e-01,1.407668739180950368e+01
9.579999999999999974e-03,1.320025803853094593e-01,1.407564065447165724e+01
9.590000000000001301e-03,1.281917583203513178e-01,1.407449574293353045e+01
9.600000000000000894e-03,1.254007875570576358e-01,1.407328255247729842e+01
9.610000000000000486e-03,1.223408725193563112e-01,1.407199317862194832e+01
9.620000000000000079e-03,1.187841056383968918e-01,1.407061323237263828e+01
9.630000000000001406e-03,1.164667563840401793e-01,1.406917885589395922e+01
9.640000000000000999e-03,1.122087918734079037e-01,1.406763349303856003e+01
9.650000000000000591e-03,1.105160365029621145e-01,1.406605201361403346e+01
9.660000000000000184e-03,1.057243266057933534e-01,1.406434401768805209e+01
9.670000000000001511e-03,1.044459420809333988e-01,1.406261208449071454e+01
9.680000000000001104e-03,9.936616238556258973e-02,1.406074527411605146e+01
9.690000000000000696e-03,9.823063118759557677e-02,1.405885877958260721e+01
9.700000000000000289e-03,9.315054667048572323e-02,1.405683744798782087e+01
9.710000000000001616e-03,9.186503209076146703e-02,1.405479213428224838e+01
9.720000000000001208e-03,8.707216566615053055e-02,1.405262041964255104e+01
9.730000000000000801e-03,8.536562563373636947e-02,1.405041250787223817e+01
9.740000000000000394e-03,8.110496232339237110e-02,1.404809378768691985e+01
9.749999999999999986e-03,7.876805565573331835e-02,1.404572053779985374e+01
9.760000000000001313e-03,7.520600939925518869e-02,1.404325693584757317e+01
9.770000000000000906e-03,7.212191923440058883e-02,1.404071705435086059e+01
9.780000000000000498e-03,6.932185882010409583e-02,1.403810913299970409e+01
9.790000000000000091e-03,6.548350782245164481e-02,1.403540296884468219e+01
9.800000000000001418e-03,6.339644960211261726e-02,1.403264965256835239e+01
9.810000000000001011e-03,5.890755361992129624e-02,1.402977915210895965e+01
9.820000000000000603e-03,5.737938941438296137e-02,1.402687789228669502e+01
9.830000000000000196e-03,5.243921637239550015e-02,1.402384632018923938e+01
9.840000000000001523e-03,5.123341046966554957e-02,1.402079347808054344e+01
9.850000000000001116e-03,4.610747076552342005e-02,1.401760494506751087e+01
9.860000000000000708e-03,4.493988779777173537e-02,1.401439633581654931e+01
9.870000000000000301e-03,3.992088059346980689e-02,1.401105520273246796e+01
9.880000000000001628e-03,3.850161868876996601e-02,1.400768672101295209e+01
9.890000000000001221e-03,3.386637400991668323e-02,1.400419696718800111e+01
9.900000000000000813e-03,3.194244683608106483e-02,1.400066520158511807e+01
9.910000000000000406e-03,2.791120337509161303e-02,1.399702985004730138e+01
9.919999999999999998e-03,2.530378915698112269e-02,1.399333259671110063e+01
9.930000000000001326e-03,2.200780330352677949e-02,1.398955328118906571e+01
9.940000000000000918e-03,1.863857683179276706e-02,1.398568988007922087e+01
9.950000000000000511e-03,1.610082240014520591e-02,1.398176661725526770e+01
9.960000000000000103e-03,1.200350579497493769e-02,1.397773806288819287e+01
9.970000000000001431e-03,1.013531159156780791e-02,1.397366926360887796e+01
9.980000000000001023e-03,5.450723689186877906e-03,1.396947807251924623e+01
9.990000000000000616e-03,4.064842121457971219e-03,1.396526079017296595e+01
1.000000000000000021e-02,-9.798030113507840387e-04,1.396091064564581785e+01
1.001000000000000154e-02,-2.141622058664931130e-03,1.395654102533341678e+01
1.002000000000000113e-02,-7.266136997954858803e-03,1.395203625128436364e+01
1.003000000000000072e-02,-8.495122224060664903e-03,1.394751011328029122e+01
1.004000000000000031e-02,-1.340756075590099523e-02,1.394285505457506069e+01
1.005000000000000164e-02,-1.498504315384887979e-02,1.393816852694948061e+01
1.006000000000000123e-02,-1.942464530143091228e-02,1.393336692791012510e+01
1.007000000000000083e-02,-2.158063704863115093e-02,1.392851703441329114e+01
1.008000000000000042e-02,-2.535618901224596239e-02,1.392357150623035267e+01
1.009000000000000001e-02,-2.823551488693108041e-02,1.391855662314861419e+01
1.010000000000000134e-02,-3.125346711829030122e-02,1.391346827919532814e+01
1.011000000000000093e-02,-3.489443550684857148e-02,1.390828839450748511e+01
1.012000000000000052e-02,-3.717265350365605431e-02,1.390305670688657891e+01
1.013000000000000012e-02,-4.150139721597195797e-02,1.389771344290435096e+01
1.014000000000000144e-02,-4.316651351048138990e-02,1.389233634137474027e+01
1.015000000000000104e-02,-4.800784598523610835e-02,1.388683273761042791e+01
1.016000000000000063e-02,-4.927660665022683129e-02,1.388130693655728365e+01
1.017000000000000022e-02,-5.437978060763944133e-02,1.387564702504519687e+01
1.018000000000000155e-02,-5.552712947718758951e-02,1.386996853014986009e+01
1.019000000000000114e-02,-6.060272370602137748e-02,1.386415676577457745e+01
1.020000000000000073e-02,-6.192132120211982921e-02,1.385832148577751965e+01
1.021000000000000033e-02,-6.668381374150761376e-02,1.385236211507160675e+01
1.022000000000000165e-02,-6.844095031128834272e-02,1.384636648863404673e+01
1.023000000000000125e-02,-7.265071753707423585e-02,1.384026295021426733e+01
1.024000000000000084e-02,-7.504895875608610933e-02,1.383410449602897785e+01
1.025000000000000043e-02,-7.854752549982037257e-02,1.382785894065610677e+01
1.026000000000000002e-02,-8.169488272399794138e-02,1.382153664932315174e+01
1.027000000000000135e-02,-8.442822181608568288e-02,1.381514965068203793e+01
1.028000000000000094e-02,-8.832224099916180515e-02,1.380866416059743784e+01
1.029000000000000054e-02,-9.034870803899397451e-02,1.380213465886277113e+01
1.030000000000000013e-02,-9.487680936930840969e-02,1.379548819095370860e+01
1.031000000000000145e-02,-9.635853609583200363e-02,1.378881367766963706e+01
1.032000000000000105e-02,-1.013145671381738555e-01,1.378200973782986516e+01
1.033000000000000064e-02,-1.024935836248660886e-01,1.377518665472093673e+01
1.034000000000000023e-02,-1.076081357628541901e-01,1.376822954819470013e+01
1.035000000000000156e-02,-1.087707337726877971e-01,1.376125384189455225e+01
1.036000000000000115e-02,-1.137507746530744962e-01,1.375414807072650447e+01
1.037000000000000074e-02,-1.151853566262993483e-01,1.374701582056468041e+01
1.038000000000000034e-02,-1.197573354080616326e-01,1.373976545322211962e+01
1.039000000000000166e-02,-1.217119541779785319e-01,1.373247348067974194e+01
1.040000000000000126e-02,-1.256620393172685479e-01,1.372508158614117590e+01
1.041000000000000085e-02,-1.283078749864754731e-01,1.371762795625436304e+01
1.042000000000000044e-02,-1.315134069726627830e-01,1.371009618632017002e+01
1.043000000000000003e-02,-1.349195567923450467e-01,1.370248052636833691e+01
1.044000000000000136e-02,-1.373670781927031903e-01,1.369480890684512353e+01
1.045000000000000095e-02,-1.414903722820574639e-01,1.368703249657438903e+01
1.046000000000000055e-02,-1.432775926706167657e-01,1.367921945959152730e+01
1.047000000000000014e-02,-1.479689235185556451e-01,1.367128507880160981e+01
1.048000000000000147e-02,-1.492903215068732969e-01,1.366332772967392550e+01
1.049000000000000106e-02,-1.543165749362431782e-01,1.365523928591499470e+01
1.050000000000000065e-02,-1.554347585967668921e-01,1.364713386652194060e+01
1.051000000000000024e-02,-1.605130989884201442e-01,1.363889585799482340e+01
1.052000000000000157e-02,-1.617201420154482372e-01,1.363063833809674996e+01
1.053000000000000116e-02,-1.665596182305225659e-01,1.362225523016052087e+01
1.054000000000000076e-02,-1.681340584119927206e-01,1.361384193955995414e+01
1.055000000000000035e-02,-1.724784050693657089e-01,1.360531754718088315e+01
1.056000000000000168e-02,-1.746442351196600129e-01,1.359674575581172817e+01
1.057000000000000127e-02,-1.783095655815335467e-01,1.358808272260555405e+01
1.058000000000000086e-02,-1.812032514561419394e-01,1.357935108313529859e+01
1.059000000000000045e-02,-1.841051042950214434e-01,1.357055053344796747e+01
1.060000000000000005e-02,-1.877554838027799822e-01,1.356165932124014617e+01
1.061000000000000137e-02,-1.899212314126145773e-01,1.355272073683792655e+01
1.062000000000000097e-02,-1.942452547601151158e-01,1.354367185209605751e+01
1.063000000000000056e-02,-1.958100597501843676e-01,1.353459319152826268e+01
1.064000000000000015e-02,-2.006249884399020356e-01,1.352538992287710151e+01
1.065000000000000148e-02,-2.018118939992617766e-01,1.351616796570656476e+01
1.066000000000000107e-02,-2.068621808624661884e-01,1.350681455086031058e+01
1.067000000000000066e-02,-2.079492676829526876e-01,1.349744541632607486e+01
1.068000000000000026e-02,-2.129441440478399561e-01,1.348794646328655666e+01
1.069000000000000158e-02,-2.142235896818562024e-01,1.347842622712195038e+01
1.070000000000000118e-02,-2.188798383635486844e-01,1.346878608222338158e+01
1.071000000000000077e-02,-2.206149004558919380e-01,1.345911140057871158e+01
1.072000000000000036e-02,-2.246985198610155776e-01,1.344933355579571810e+01
1.073000000000000169e-02,-2.270847758744767020e-01,1.343950220455561961e+01
1.074000000000000128e-02,-2.304453959531182483e-01,1.342958883123716518e+01
1.075000000000000087e-02,-2.335819435500317842e-01,1.341960008169333740e+01
1.076000000000000047e-02,-2.361749403823611981e-01,1.340955175978463032e+01
1.077000000000000006e-02,-2.400497954633394049e-01,1.339940653481207455e+01
1.078000000000000139e-02,-2.419428376443296114e-01,1.338922221678222968e+01
1.079000000000000098e-02,-2.464346818445234955e-01,1.337892300489437680e+01
1.080000000000000057e-02,-2.477977559971074051e-01,1.336860022042906238e+01
1.081000000000000016e-02,-2.526937701695387561e-01,1.335815076038833205e+01
1.082000000000000149e-02,-2.537741468271478285e-01,1.334768603093904638e+01
1.083000000000000108e-02,-2.588013152141978024e-01,1.333709081308118272e+01
1.084000000000000068e-02,-2.598871416181671723e-01,1.332648021583207409e+01
1.085000000000000027e-02,-2.647524110229831917e-01,1.331574387366362977e+01
1.086000000000000160e-02,-2.661302881317039182e-01,1.330498367181591846e+01
1.087000000000000119e-02,-2.705636781125324020e-01,1.329411035352900861e+01
1.088000000000000078e-02,-2.724764654282264553e-01,1.328319759976914405e+01
1.089000000000000037e-02,-2.762707829414463578e-01,1.327219041175508707e+01
1.090000000000000170e-02,-2.788818392614390018e-01,1.326112343666453697e+01
1.091000000000000129e-02,-2.819231514120476012e-01,1.324998404145019570e+01
1.092000000000000089e-02,-2.852922792395024554e-01,1.323876275459982566e+01
1.093000000000000048e-02,-2.875766648139333470e-01,1.322749118192645668e+01
1.094000000000000007e-02,-2.916512886555778228e-01,1.321611714129803339e+01
1.095000000000000140e-02,-2.932853945788627681e-01,1.320471184048749791e+01
1.096000000000000099e-02,-2.979082845867305762e-01,1.319318808037903423e+01
1.097000000000000058e-02,-2.990936162907432694e-01,1.318164620585487157e+01
1.098000000000000018e-02,-3.040260047986559355e-01,1.316997684821281211e+01
1.099000000000000150e-02,-3.050292536205148064e-01,1.315829473678905970e+01
1.100000000000000110e-02,-3.099859600053188058e-01,1.314648444331847266e+01
1.101000000000000069e-02,-3.110997372711945541e-01,1.313465821235705455e+01
1.102000000000000028e-02,-3.157911178765270277e-01,1.312271155806030087e+01
1.103000000000000161e-02,-3.172908765132906872e-01,1.311073773682354116e+01
1.104000000000000120e-02,-3.214654311773351703e-01,1.309865859707700864e+01
1.105000000000000079e-02,-3.235689103365876895e-01,1.308653469830398031e+01
1.106000000000000039e-02,-3.270502809429763347e-01,1.307432573989222035e+01
1.107000000000000171e-02,-3.298854455377348560e-01,1.306205068749063081e+01
1.108000000000000131e-02,-3.325983480320028329e-01,1.304971303792954096e+01
1.109000000000000090e-02,-3.361845382557318018e-01,1.303728738783219576e+01
1.110000000000000049e-02,-3.381658283379666563e-01,1.302482053254754746e+01
1.111000000000000008e-02,-3.424108984060231786e-01,1.301224645406966474e+01
1.112000000000000141e-02,-3.438041271882406602e-01,1.299964837574776055e+01
1.113000000000000100e-02,-3.485179887485160832e-01,1.298692939650115896e+01
1.114000000000000060e-02,-3.495522622478050567e-01,1.297419693629571924e+01
1.115000000000000019e-02,-3.544748383621607046e-01,1.296133748792224871e+01
1.116000000000000152e-02,-3.554310834718810153e-01,1.294846687583800637e+01
1.117000000000000111e-02,-3.602705692769520018e-01,1.293547170752291287e+01
1.118000000000000070e-02,-3.614401729929160312e-01,1.292245918325677501e+01
1.119000000000000029e-02,-3.659159608054968760e-01,1.290933272931261122e+01
1.120000000000000162e-02,-3.675578717139294516e-01,1.289617516256471319e+01
1.121000000000000121e-02,-3.714418288968876491e-01,1.288292095721443786e+01
1.122000000000000081e-02,-3.737444330645275370e-01,1.286961637604823849e+01
1.123000000000000040e-02,-3.768944603869193721e-01,1.285623660149651215e+01
1.124000000000000173e-02,-3.799478390880960399e-01,1.284278455104453442e+01
1.125000000000000132e-02,-3.823287617495598201e-01,1.282927978517036749e+01
1.126000000000000091e-02,-3.861114180193376821e-01,1.281568146410046971e+01
1.127000000000000050e-02,-3.878001514497623758e-01,1.280205066510253076e+01
1.128000000000000010e-02,-3.921821561905858844e-01,1.278830881904022476e+01
1.129000000000000142e-02,-3.933563643269656906e-01,1.277454954939238796e+01
1.130000000000000102e-02,-3.981184625627188778e-01,1.276066813809518763e+01
1.131000000000000061e-02,-3.990303967811328345e-01,1.274677699441121170e+01
1.132000000000000020e-02,-4.038962555201423554e-01,1.273276068040923903e+01
1.133000000000000153e-02,-4.048356166380056020e-01,1.271873386669088823e+01
1.134000000000000112e-02,-4.095124751930585005e-01,1.270458740183901192e+01
1.135000000000000071e-02,-4.107637614863666187e-01,1.269042136071309201e+01
1.136000000000000031e-02,-4.149854999815876799e-01,1.267614896012946168e+01
1.137000000000000163e-02,-4.167861228665492024e-01,1.266184097002851239e+01
1.138000000000000123e-02,-4.203524072559549074e-01,1.264744576580893565e+01
1.139000000000000082e-02,-4.228577344796449755e-01,1.263299441628420894e+01
1.140000000000000041e-02,-4.256634844957745134e-01,1.261847807133113619e+01
1.141000000000000174e-02,-4.289239617463014853e-01,1.260388354544149969e+01
1.142000000000000133e-02,-4.309747945996888485e-01,1.258924608452126925e+01
1.143000000000000092e-02,-4.349285025618428446e-01,1.257451020826048982e+01
1.144000000000000052e-02,-4.363398957791634336e-01,1.255975009063008763e+01
1.145000000000000011e-02,-4.408216461778143858e-01,1.254487614061896927e+01
1.146000000000000144e-02,-4.418019210683087894e-01,1.252999056391908717e+01
1.147000000000000103e-02,-4.465675521962195749e-01,1.251498286301897167e+01
1.148000000000000062e-02,-4.473872028973133741e-01,1.249996825372562270e+01
1.149000000000000021e-02,-4.521494931462976541e-01,1.248483161301076727e+01
1.150000000000000154e-02,-4.531013615210237599e-01,1.246968423094226530e+01
1.151000000000000113e-02,-4.575722828680515164e-01,1.245442332081969106e+01
1.152000000000000073e-02,-4.589284473270451303e-01,1.243913988895952372e+01
1.153000000000000032e-02,-4.628615375023870659e-01,1.242375863175726103e+01
1.154000000000000165e-02,-4.648332557930863196e-01,1.240833689880803981e+01
1.155000000000000124e-02,-4.680598696616781740e-01,1.239283797201565740e+01
1.156000000000000083e-02,-4.707664724567538483e-01,1.237727712466445062e+01
1.157000000000000042e-02,-4.732205899904454172e-01,1.236166164816111390e+01
1.158000000000000175e-02,-4.766719036578310753e-01,1.234596251246111898e+01
1.159000000000000134e-02,-4.783998238126945801e-01,1.233022996604679022e+01
1.160000000000000094e-02,-4.824947074163502547e-01,1.231439496836119751e+01
1.161000000000000053e-02,-4.836482226882674595e-01,1.229854335085386552e+01
1.162000000000000012e-02,-4.881894382603400029e-01,1.228257624393431691e+01
1.163000000000000145e-02,-4.890034772117511919e-01,1.226660245163100704e+01
1.164000000000000104e-02,-4.937266994206228610e-01,1.225050784624865408e+01
1.165000000000000063e-02,-4.944847392398704078e-01,1.223440821350972385e+01
1.166000000000000023e-02,-4.990974378061655559e-01,1.221819098470842313e+01
1.167000000000000155e-02,-5.000897701645649063e-01,1.220196190891268451e+01
1.168000000000000115e-02,-5.043142453673490344e-01,1.218562656398678357e+01
1.169000000000000074e-02,-5.057952383621139303e-01,1.216926512128340931e+01
1.170000000000000033e-02,-5.094094733552153587e-01,1.215281522243314605e+01
1.171000000000000166e-02,-5.115601238904609049e-01,1.213631968449336362e+01
1.172000000000000125e-02,-5.144304391400341681e-01,1.211975741179932875e+01
1.173000000000000084e-02,-5.173317188423161017e-01,1.210312758757955365e+01
1.174000000000000044e-02,-5.194324350317838235e-01,1.208645350546327180e+01
1.175000000000000176e-02,-5.230533581255716324e-01,1.206969085725927826e+01
1.176000000000000136e-02,-5.244705536400945389e-01,1.205290391989539778e+01
1.177000000000000095e-02,-5.286727239354743757e-01,1.203601143667243001e+01
1.178000000000000054e-02,-5.295915554650477697e-01,1.201910923085971561e+01
1.179000000000000013e-02,-5.341495147265614696e-01,1.200209107791609853e+01
1.180000000000000146e-02,-5.348269506998306611e-01,1.198507026820117893e+01
1.181000000000000105e-02,-5.394613449633096636e-01,1.196793126427162868e+01
1.182000000000000065e-02,-5.401883347826520465e-01,1.195078817396899673e+01
1.183000000000000024e-02,-5.446070088498483619e-01,1.193353317292392468e+01
1.184000000000000156e-02,-5.456656490261621029e-01,1.191626441654315904e+01
1.185000000000000116e-02,-5.496066262924677037e-01,1.189889768454679952e+01
1.186000000000000075e-02,-5.512286312923310172e-01,1.188150075794965410e+01
1.187000000000000034e-02,-5.544986536642907415e-01,1.186402543784526564e+01
1.188000000000000167e-02,-5.568312394680435817e-01,1.184649917914503447e+01
1.189000000000000126e-02,-5.593341901649184766e-01,1.182891692096030134e+01
1.190000000000000085e-02,-5.624183930216188898e-01,1.181126177501224817e+01
1.191000000000000045e-02,-5.641694296693049449e-01,1.179357258664492569e+01
1.192000000000000177e-02,-5.679340547192683886e-01,1.177579063341560861e+01
1.193000000000000137e-02,-5.690573595639727422e-01,1.175799297389169240e+01
1.194000000000000096e-02,-5.733294405039238706e-01,1.174008771701574894e+01
1.195000000000000055e-02,-5.740399352314716763e-01,1.172217881812148654e+01
1.196000000000000014e-02,-5.785701743765335747e-01,1.170415476475693417e+01
1.197000000000000147e-02,-5.791418715581744259e-01,1.168613113427445249e+01
1.198000000000000106e-02,-5.836413139401005479e-01,1.166799322758443758e+01
1.199000000000000066e-02,-5.843669787867790122e-01,1.164985125947706202e+01
1.200000000000000025e-02,-5.885495204370080335e-01,1.163160424813317384e+01
1.201000000000000158e-02,-5.896975715141931085e-01,1.161334085023912976e+01
1.202000000000000117e-02,-5.933220478782951224e-01,1.159498868678107186e+01
1.203000000000000076e-02,-5.950970396406426444e-01,1.157660183370195028e+01
1.204000000000000035e-02,-5.980027057652611555e-01,1.155814719103934785e+01
1.205000000000000168e-02,-6.005152099399979626e-01,1.153963632048721699e+01
1.206000000000000127e-02,-6.026453771189871356e-01,1.152108029709752124e+01
1.207000000000000087e-02,-6.058956982743283204e-01,1.150244649172611311e+01
1.208000000000000046e-02,-6.073060658505431419e-01,1.148378854946217231e+01
1.209000000000000179e-02,-6.111841791889336406e-01,1.146503447722101043e+01
1.210000000000000138e-02,-6.120346190947434373e-01,1.144627262046413207e+01
1.211000000000000097e-02,-6.163363489017910091e-01,1.142740224232898605e+01
1.212000000000000056e-02,-6.168673683201234548e-01,1.140853341252837971e+01
1.213000000000000016e-02,-6.213244206769973355e-01,1.138955150056395205e+01
1.214000000000000148e-02,-6.218217491226700755e-01,1.137057212746157653e+01
1.215000000000000108e-02,-6.261411816493969162e-01,1.135148366425056565e+01
1.216000000000000067e-02,-6.268937092533004574e-01,1.133239029346125548e+01
1.217000000000000026e-02,-6.308010277765344620e-01,1.131319984109266130e+01
1.218000000000000159e-02,-6.320582764168881651e-01,1.129398974489285479e+01
1.219000000000000118e-02,-6.353378143570386216e-01,1.127470087664090137e+01
1.220000000000000077e-02,-6.372732018037131629e-01,1.125537255885736698e+01
1.221000000000000037e-02,-6.397998493265814046e-01,1.123598743664282118e+01
1.222000000000000169e-02,-6.424851544054336339e-01,1.121654095658837136e+01
1.223000000000000129e-02,-6.442427508702630590e-01,1.119706011726713868e+01
1.224000000000000088e-02,-6.476375350058907188e-01,1.117749718568517636e+01
1.225000000000000047e-02,-6.487212372867104948e-01,1.115791956675177765e+01
1.226000000000000180e-02,-6.526787837398871917e-01,1.113824339897016458e+01
1.227000000000000139e-02,-6.532810453454396260e-01,1.111856660053656576e+01
1.228000000000000098e-02,-6.575699362416242977e-01,1.109878154922524018e+01
1.229000000000000058e-02,-6.579521733068468548e-01,1.107900229300245165e+01
1.230000000000000017e-02,-6.622903310245378261e-01,1.105911331398693420e+01
1.231000000000000150e-02,-6.627444359244413219e-01,1.103922803265992769e+01
1.232000000000000109e-02,-6.668406219924816192e-01,1.101924006252420796e+01
1.233000000000000068e-02,-6.676459937117640298e-01,1.099924553202055044e+01
1.234000000000000027e-02,-6.712426565554600044e-01,1.097916286927744878e+01
1.235000000000000160e-02,-6.726250684287509163e-01,1.095905679100836316e+01
1.236000000000000119e-02,-6.755362300332273806e-01,1.093888257174911161e+01
1.237000000000000079e-02,-6.776345920862979488e-01,1.091866401951092591e+01
1.238000000000000038e-02,-6.797732067517606724e-01,1.089839986455789500e+01
1.239000000000000171e-02,-6.826191075353968962e-01,1.087806952993773812e+01
1.240000000000000130e-02,-6.840098542634719392e-01,1.085771541591017630e+01
1.241000000000000089e-02,-6.875228992820027196e-01,1.083727561617349266e+01
1.242000000000000048e-02,-6.882985425610030905e-01,1.081682998878828350e+01
1.243000000000000181e-02,-6.922981720100732650e-01,1.079628443622030431e+01
1.244000000000000140e-02,-6.926800043509391269e-01,1.077574454961366079e+01
1.245000000000000100e-02,-6.969120521536766866e-01,1.075509791596483211e+01
1.246000000000000059e-02,-6.971773177224789286e-01,1.073446034809957439e+01
1.247000000000000018e-02,-7.013514034924389629e-01,1.071371768866837826e+01
1.248000000000000151e-02,-7.017924830484363330e-01,1.069297895655431851e+01
1.249000000000000110e-02,-7.056247309503989040e-01,1.067214507815239344e+01
1.250000000000000069e-02,-7.065061007743220767e-01,1.065130226274153813e+01
1.251000000000000029e-02,-7.097609057730679405e-01,1.063038112894430398e+01
1.252000000000000161e-02,-7.112802031387666091e-01,1.060943241775897405e+01
1.253000000000000121e-02,-7.138048878366874961e-01,1.058842667871213372e+01
1.254000000000000080e-02,-7.160638113503047242e-01,1.056737174583676975e+01
1.255000000000000039e-02,-7.178110849390332282e-01,1.054628246221525600e+01
1.256000000000000172e-02,-7.208004181833939095e-01,1.052512263033327500e+01
1.257000000000000131e-02,-7.218353191877998620e-01,1.050394923126326319e+01
1.258000000000000090e-02,-7.254362716513318432e-01,1.048268739172153197e+01
1.259000000000000050e-02,-7.259265895467217344e-01,1.046142787376895100e+01
1.260000000000000182e-02,-7.299282661078825285e-01,1.044006817602644865e+01
1.261000000000000142e-02,-7.301198306141666317e-01,1.041871951345162550e+01
1.262000000000000101e-02,-7.342502569859958861e-01,1.039726687017307860e+01
1.263000000000000060e-02,-7.344307504694936872e-01,1.037582557616774181e+01
1.264000000000000019e-02,-7.383968842411646749e-01,1.035428505641260166e+01
1.265000000000000152e-02,-7.388534915284002969e-01,1.033274781261330766e+01
1.266000000000000111e-02,-7.423843355327983673e-01,1.031112401274060630e+01
1.267000000000000071e-02,-7.433614691633730898e-01,1.028948827473537797e+01
1.268000000000000030e-02,-7.462479418769282224e-01,1.026778475907550003e+01
1.269000000000000163e-02,-7.479112598904961162e-01,1.024604924831201558e+01
1.270000000000000122e-02,-7.500369491171126057e-01,1.022426814257173255e+01
1.271000000000000081e-02,-7.524489636309746876e-01,1.020243315261766526e+01
1.272000000000000040e-02,-7.538072521033544193e-01,1.018057494934464025e+01
1.273000000000000173e-02,-7.569181177083030843e-01,1.015864242135025286e+01
1.274000000000000132e-02,-7.576131386888248498e-01,1.013670602629416173e+01
1.275000000000000092e-02,-7.612679753961389961e-01,1.011467938232335229e+01
1.276000000000000051e-02,-7.614992800886867252e-01,1.009266239489685546e+01
1.277000000000000184e-02,-7.654609560988856476e-01,1.007054615399603748e+01
1.278000000000000143e-02,-7.654941321070319882e-01,1.004844534039357029e+01
1.279000000000000102e-02,-7.694781476933556519e-01,1.002624457377723921e+01
1.280000000000000061e-02,-7.696057239208017320e-01,1.000405646324215958e+01
1.281000000000000021e-02,-7.733220689009463467e-01,9.981776168482355160e+00
1.282000000000000153e-02,-7.738204528226860779e-01,9.959497685047891125e+00
1.283000000000000113e-02,-7.770162735930941089e-01,9.937142171757301412e+00
1.284000000000000072e-02,-7.781050611254759497e-01,9.914771208272352254e+00
1.285000000000000031e-02,-7.806018617088531508e-01,9.892343585633312841e+00
1.286000000000000164e-02,-7.824115112820382301e-01,9.869879435710860349e+00
1.287000000000000123e-02,-7.841314067686879774e-01,9.847381276944155104e+00
1.288000000000000082e-02,-7.866840266807754167e-01,9.824824861368311346e+00
1.289000000000000042e-02,-7.876611997251520281e-01,9.802256094804773667e+00
1.290000000000000174e-02,-7.908672831212967269e-01,9.779609948675268782e+00
1.291000000000000134e-02,-7.912429360401953549e-01,9.756968991411950398e+00
1.292000000000000093e-02,-7.949145243315315357e-01,9.734237014608060790e+00
1.293000000000000052e-02,-7.949160914964512603e-01,9.711521129017059550e+00
1.294000000000000185e-02,-7.987944212889152018e-01,9.688708135960277801e+00
1.295000000000000144e-02,-7.987020856753995757e-01,9.665913956526356543e+00
1.296000000000000103e-02,-8.024956600947155128e-01,9.643025091877380106e+00
1.297000000000000063e-02,-8.026011101056825803e-01,9.620149245106022207e+00
1.298000000000000022e-02,-8.060285859985655277e-01,9.597189351420752246e+00
1.299000000000000155e-02,-8.065920772521336657e-01,9.574229077197781379e+00
1.300000000000000114e-02,-8.094236570585771062e-01,9.551202107480785131e+00
1.301000000000000073e-02,-8.106357024294096325e-01,9.528155790554254878e+00
1.302000000000000032e-02,-8.127269436949849934e-01,9.505064352112844617e+00
1.303000000000000165e-02,-8.146802642463327748e-01,9.481931885723547282e+00
1.304000000000000124e-02,-8.159933226000641859e-01,9.458776982522588028e+00
1.305000000000000084e-02,-8.186691909753316398e-01,9.435559910552013818e+00
1.306000000000000043e-02,-8.192783823110915131e-01,9.412340921956522166e+00
1.307000000000000176e-02,-8.225493708421989236e-01,9.389042338250945363e+00
1.308000000000000135e-02,-8.226302202842895595e-01,9.365757237402489110e+00
1.309000000000000094e-02,-8.262789408876634045e-01,9.342381457731837813e+00
1.310000000000000053e-02,-8.260823455900669909e-01,9.319027237094594796e+00
1.311000000000000186e-02,-8.298334319151159377e-01,9.295579291639020525e+00
1.312000000000000145e-02,-8.296487237157975647e-01,9.272152533551262010e+00
1.313000000000000105e-02,-8.332093457826241778e-01,9.248637554592992416e+00
1.314000000000000064e-02,-8.333217023928818357e-01,9.225135062363214900e+00
1.315000000000000023e-02,-8.364246505087421513e-01,9.201557657462434037e+00
1.316000000000000156e-02,-8.370731182161679218e-01,9.177977054479983465e+00
1.317000000000000115e-02,-8.395161147710774596e-01,9.154340757300683862e+00
1.318000000000000074e-02,-8.408584177746807331e-01,9.130680965925986214e+00
1.319000000000000034e-02,-8.425338802155212248e-01,9.106987845442530372e+00
1.320000000000000166e-02,-8.446231986757423149e-01,9.083249374920363550e+00
1.321000000000000126e-02,-8.455340565836638733e-01,9.059499860566267770e+00
1.322000000000000085e-02,-8.483111931046675158e-01,9.035684862107689952e+00
1.323000000000000044e-02,-8.485704512161331703e-01,9.011877810664374877e+00
1.324000000000000177e-02,-8.518725299014091590e-01,8.987989891025451428e+00
1.325000000000000136e-02,-8.516866245422712867e-01,8.964122885389214090e+00
1.326000000000000095e-02,-8.552710522805279103e-01,8.940166706767241678e+00
1.327000000000000055e-02,-8.549094653080725470e-01,8.916236542437241397e+00
1.328000000000000187e-02,-8.584896229044147731e-01,8.892217267408259573e+00
1.329000000000000146e-02,-8.582452106944801207e-01,8.868220555356908008e+00
1.330000000000000106e-02,-8.615326248230547046e-01,8.844143218598757628e+00
1.331000000000000065e-02,-8.616785115657484839e-01,8.820077015591834879e+00
1.332000000000000024e-02,-8.644252978598621073e-01,8.795945914579329283e+00
1.333000000000000157e-02,-8.651746728423899135e-01,8.771808288342477056e+00
1.334000000000000116e-02,-8.672100045096182708e-01,8.747626483346016002e+00
1.335000000000000075e-02,-8.686847374006403388e-01,8.723416929227230554e+00
1.336000000000000035e-02,-8.699399809527513794e-01,8.699185925219939719e+00
1.337000000000000167e-02,-8.721526781844577414e-01,8.674905573235804468e+00
1.338000000000000127e-02,-8.726714789694238750e-01,8.650625231502070633e+00
1.339000000000000086e-02,-8.755236186451741398e-01,8.626276813082180084e+00
1.340000000000000045e-02,-8.754554729886676601e-01,8.601945504755033056e+00
1.341000000000000178e-02,-8.787518968264703689e-01,8.577533084193763813e+00
1.342000000000000137e-02,-8.783301395760826358e-01,8.553148063612734830e+00
1.343000000000000096e-02,-8.818077637003034486e-01,8.528676573729061516e+00
1.344000000000000056e-02,-8.813152224758540321e-01,8.504234516449361792e+00
1.345000000000000188e-02,-8.846817441687849781e-01,8.479709166734441084e+00
1.346000000000000148e-02,-8.844091081107231522e-01,8.455206793102652441e+00
1.347000000000000107e-02,-8.873860152584681638e-01,8.430632437474686824e+00
1.348000000000000066e-02,-8.875890455883200802e-01,8.406067129795316006e+00
1.349000000000000025e-02,-8.899525956884064559e-01,8.381447687183289474e+00
1.350000000000000158e-02,-8.908144795084744771e-01,8.356818009958093540e+00
1.351000000000000117e-02,-8.924286163672222605e-01,8.332156022615802016e+00
1.352000000000000077e-02,-8.940330002555927358e-01,8.307462069001982030e+00
1.353000000000000036e-02,-8.948693713240816194e-01,8.282758463677245331e+00
1.354000000000000169e-02,-8.971880411911280495e-01,8.258001977461615795e+00
1.355000000000000128e-02,-8.973301576048174910e-01,8.233256064979038058e+00
1.356000000000000087e-02,-9.002271834812058948e-01,8.208440319785253791e+00
1.357000000000000046e-02,-8.998581276613681901e-01,8.183650032299478738e+00
1.358000000000000179e-02,-9.031098594601399965e-01,8.158779485986798363e+00
1.359000000000000138e-02,-9.024853284224967354e-01,8.133941817821558118e+00
1.360000000000000098e-02,-9.058133019382944573e-01,8.109021593097370584e+00
1.361000000000000057e-02,-9.052239724922387376e-01,8.084133179594806151e+00
1.362000000000000190e-02,-9.083358815743628467e-01,8.059168446711645117e+00
1.363000000000000149e-02,-9.080646249003953008e-01,8.034226196455042768e+00
1.364000000000000108e-02,-9.106973308353443208e-01,8.009221549649062410e+00
1.365000000000000067e-02,-9.109775737857094269e-01,7.984223236533253498e+00
1.366000000000000027e-02,-9.129358232050047706e-01,7.959182155064231878e+00
1.367000000000000159e-02,-9.139171915060059215e-01,7.934126883518053397e+00
1.368000000000000119e-02,-9.151023411327336987e-01,7.909051357437349772e+00
1.369000000000000078e-02,-9.168286289321860849e-01,7.883939831955807165e+00
1.370000000000000037e-02,-9.172531580301958032e-01,7.858830207196031203e+00
1.371000000000000170e-02,-9.196558789011202162e-01,7.833664766712211680e+00
1.372000000000000129e-02,-9.194415414065364445e-01,7.808519832289189999e+00
1.373000000000000088e-02,-9.223499972044498785e-01,7.783304244336068045e+00
1.374000000000000048e-02,-9.217099017392418325e-01,7.758121549047483967e+00
1.375000000000000180e-02,-9.248762966867810631e-01,7.732860593937588511e+00
1.376000000000000140e-02,-9.240835326303267205e-01,7.707636945836861209e+00
1.377000000000000099e-02,-9.272194342724670024e-01,7.682335851826121775e+00
1.378000000000000058e-02,-9.265668772941050291e-01,7.657067926882702658e+00
1.379000000000000191e-02,-9.293856551497069463e-01,7.631731740117421836e+00
1.380000000000000150e-02,-9.291428594296631260e-01,7.606416710716869645e+00
1.381000000000000109e-02,-9.314018619496452489e-01,7.581049691755908704e+00
1.382000000000000069e-02,-9.317753831651771623e-01,7.555685782190311173e+00
1.383000000000000028e-02,-9.333116392903562097e-01,7.530290918642648990e+00
1.384000000000000161e-02,-9.344146322554162110e-01,7.504877806116644123e+00
1.385000000000000120e-02,-9.351688267677781274e-01,7.479456512838330795e+00
1.386000000000000079e-02,-9.370043841959038167e-01,7.453995515054154808e+00
1.387000000000000038e-02,-9.370295858470586436e-01,7.428547565822382737e+00
1.388000000000000171e-02,-9.394902772962578918e-01,7.403041587033846405e+00
1.389000000000000130e-02,-9.389441162631881888e-01,7.377565288236023200e+00
1.390000000000000090e-02,-9.418277915098201003e-01,7.352018532302935228e+00
1.391000000000000049e-02,-9.409492593502279956e-01,7.326511112626584499e+00
1.392000000000000182e-02,-9.439887928119877758e-01,7.300928604899245222e+00
1.393000000000000141e-02,-9.430630630016733074e-01,7.275386763835607340e+00
1.394000000000000100e-02,-9.459656577620422224e-01,7.249773752440345831e+00
1.395000000000000059e-02,-9.452821127055753836e-01,7.224194286923491859e+00
1.396000000000000192e-02,-9.477723847515753253e-01,7.198555611333518733e+00
1.397000000000000151e-02,-9.475820230409756073e-01,7.172936028168609646e+00
1.398000000000000111e-02,-9.494425210319563657e-01,7.147275548309567128e+00
1.399000000000000070e-02,-9.499210115589468151e-01,7.121614572399721510e+00
1.400000000000000029e-02,-9.510242142210990623e-01,7.095934741894030395e+00
1.401000000000000162e-02,-9.522460409308604046e-01,7.070232645365997826e+00
1.402000000000000121e-02,-9.525731141879727470e-01,7.044534292044987822e+00
1.403000000000000080e-02,-9.545006064381769129e-01,7.018792995967431558e+00
1.404000000000000040e-02,-9.541441755255473112e-01,6.993075341767769793e+00
1.405000000000000172e-02,-9.566330463880774460e-01,6.967298275055692436e+00
1.406000000000000132e-02,-9.557835531665631601e-01,6.941559192560836422e+00
1.407000000000000091e-02,-9.586041300892728101e-01,6.915750929517338719e+00
1.408000000000000050e-02,-9.575218045018836222e-01,6.889987396899809546e+00
1.409000000000000183e-02,-9.603928211462600117e-01,6.864153126245077452e+00
1.410000000000000142e-02,-9.593693776739234957e-01,6.838361814537871730e+00
1.411000000000000101e-02,-9.619993630441783239e-01,6.812506717977402815e+00
1.412000000000000061e-02,-9.613150664728157269e-01,6.786684623103724334e+00
1.413000000000000193e-02,-9.634452320965125605e-01,6.760813255476134209e+00
1.414000000000000153e-02,-9.633276461730696516e-01,6.734958283123900102e+00
1.415000000000000112e-02,-9.647699692459267284e-01,6.709074044546723847e+00
1.416000000000000071e-02,-9.653604617452820058e-01,6.683185460981952097e+00
1.417000000000000030e-02,-9.660253473014907000e-01,6.657290239388387931e+00
1.418000000000000163e-02,-9.673582831186406938e-01,6.631368922272927513e+00
1.419000000000000122e-02,-9.672677444231152499e-01,6.605462958330495127e+00
1.420000000000000082e-02,-9.692654202174931788e-01,6.579511410725782383e+00
1.421000000000000041e-02,-9.685498371889486036e-01,6.553593405711643172e+00
1.422000000000000174e-02,-9.710339151121297752e-01,6.527615530604029992e+00
1.423000000000000133e-02,-9.699128389260264216e-01,6.501682980492472730e+00
1.424000000000000092e-02,-9.726305849052078178e-01,6.475683649776630801e+00
1.425000000000000051e-02,-9.713804267208997478e-01,6.449733357163423442e+00
1.426000000000000184e-02,-9.740419003734114289e-01,6.423717838053955909e+00
1.427000000000000143e-02,-9.729552462516132261e-01,6.397746526109660437e+00
1.428000000000000103e-02,-9.752759657595284626e-01,6.371719849369220867e+00
1.429000000000000062e-02,-9.746185141249474881e-01,6.345724787596135563e+00
1.430000000000000195e-02,-9.763613174358134472e-01,6.319691150874215957e+00
1.431000000000000154e-02,-9.763327759478853674e-01,6.293670700529028217e+00
1.432000000000000113e-02,-9.773427192494453797e-01,6.267632994188297779e+00
1.433000000000000072e-02,-9.780474057026781187e-01,6.241586993278545492e+00
1.434000000000000032e-02,-9.782745623238582322e-01,6.215546518932010045e+00
1.435000000000000164e-02,-9.797060533276689132e-01,6.189476449806890379e+00
1.436000000000000124e-02,-9.792128547632058533e-01,6.163432872531194207e+00
1.437000000000000083e-02,-9.812549265413097466e-01,6.137341787639593704e+00
1.438000000000000042e-02,-9.802069740686645272e-01,6.111293329279800624e+00
1.439000000000000175e-02,-9.826507006996709759e-01,6.085185545980534627e+00
1.440000000000000134e-02,-9.812923880890135342e-01,6.059129390815402694e+00
1.441000000000000093e-02,-9.838668859454868798e-01,6.033010000079346291e+00
1.442000000000000053e-02,-9.824854324125823490e-01,6.006942853370049740e+00
1.443000000000000185e-02,-9.848977207140686696e-01,5.980817114697646097e+00
1.444000000000000145e-02,-9.837808968534403897e-01,5.954735831683991343e+00
1.445000000000000104e-02,-9.857590121207768785e-01,5.928608543314395796e+00
1.446000000000000063e-02,-9.851527869187649555e-01,5.902510736250555112e+00
1.447000000000000196e-02,-9.864858021184439441e-01,5.876385673212435101e+00
1.448000000000000155e-02,-9.865581432851607824e-01,5.850270207056029292e+00
1.449000000000000114e-02,-9.871272048641023256e-01,5.824149710051147899e+00
1.450000000000000074e-02,-9.879433539614482784e-01,5.798017013837304390e+00
1.451000000000000033e-02,-9.877391725895710017e-01,5.771901789074582290e+00
1.452000000000000166e-02,-9.892520441357253169e-01,5.745753937152159985e+00
1.453000000000000125e-02,-9.883762548219581223e-01,5.719643096801636517e+00
1.454000000000000084e-02,-9.904333601002817122e-01,5.693483648081004489e+00
1.455000000000000043e-02,-9.890835676728366721e-01,5.667374985368622831e+00
1.456000000000000176e-02,-9.914494534224191913e-01,5.641208603873126393e+00
1.457000000000000135e-02,-9.898901443921198640e-01,5.615099062404179442e+00
1.458000000000000095e-02,-9.922810420076508819e-01,5.588930975441375182e+00
1.459000000000000054e-02,-9.908046608667384625e-01,5.562817243344138518e+00
1.460000000000000187e-02,-9.929302429756491355e-01,5.536652616819004002e+00
1.461000000000000146e-02,-9.918141527719879225e-01,5.510531758747699627e+00
1.462000000000000105e-02,-9.934202580536501959e-01,5.484375081261513074e+00
1.463000000000000064e-02,-9.928859171380376436e-01,5.458245114970630141e+00
1.464000000000000197e-02,-9.937919511595592059e-01,5.432099681980931294e+00
1.465000000000000156e-02,-9.939723234304611577e-01,5.405960014389512125e+00
1.466000000000000116e-02,-9.940978350320999191e-01,5.379827587638366104e+00
1.467000000000000075e-02,-9.950178168791868893e-01,5.353679246813430659e+00
1.468000000000000034e-02,-9.943943335208685896e-01,5.327559939627650287e+00
1.469000000000000167e-02,-9.959670911410281047e-01,5.301405567897972126e+00
1.470000000000000126e-02,-9.947334767868948324e-01,5.275297973074445146e+00
1.471000000000000085e-02,-9.967732206557853303e-01,5.249141582815270546e+00
1.472000000000000045e-02,-9.951552421020857242e-01,5.223043124196653508e+00
1.473000000000000177e-02,-9.974045674595153343e-01,5.196889651761517293e+00
1.474000000000000137e-02,-9.956816630699675263e-01,5.170797107848137841e+00
1.475000000000000096e-02,-9.978494300179996390e-01,5.144651831652123697e+00
1.476000000000000055e-02,-9.963135866428316501e-01,5.118561954185531171e+00
1.477000000000000188e-02,-9.981177634624106565e-01,5.092429862338423874e+00
1.478000000000000147e-02,-9.970305453715314625e-01,5.066339998744447293e+00
1.479000000000000106e-02,-9.982397127427338201e-01,5.040225199383920440e+00
1.480000000000000066e-02,-9.977937637964215956e-01,5.014133827644442931e+00
1.481000000000000198e-02,-9.982611709720173865e-01,4.988039088756206496e+00
1.482000000000000157e-02,-9.985518669979290829e-01,4.961946185567033929e+00
1.483000000000000117e-02,-9.982370247410005115e-01,4.935872672045898746e+00
1.484000000000000076e-02,-9.992484327162342028e-01,4.909779860822157893e+00
1.485000000000000035e-02,-9.982230741007540598e-01,4.883727107225596775e+00
1.486000000000000168e-02,-9.998302986715887908e-01,4.857637563272731995e+00
1.487000000000000127e-02,-9.982678182713321524e-01,4.831603686654608154e+00
1.488000000000000086e-02,-1.000255380513397352e+00,4.805521814104285028e+00
1.489000000000000046e-02,-9.984053183922751984e-01,4.779503935244862944e+00
1.490000000000000178e-02,-1.000498864250302988e+00,4.753434863131579924e+00
1.491000000000000138e-02,-9.986501802216204426e-01,4.727429674353227362e+00
1.492000000000000097e-02,-1.000556856616436896e+00,4.701378645841956860e+00
1.493000000000000056e-02,-9.989954050298036625e-01,4.675383041864467515e+00
1.494000000000000189e-02,-1.000446956404302368e+00,4.649354786659720240e+00
1.495000000000000148e-02,-9.994134184054542791e-01,4.623366465537760206e+00
1.496000000000000107e-02,-1.000205665585661929e+00,4.597364647677350646e+00
1.497000000000000067e-02,-9.998601272236258275e-01,4.571382593460938892e+00
1.498000000000000199e-02,-9.998830123658650759e-01,4.545409416066622299e+00
1.499000000000000159e-02,-1.000281408767017099e+00,4.519434192007851792e+00
1.500000000000000118e-02,-9.995351941175940613e-01,4.493490216633839296e+00
1.501000000000000077e-02,-1.000621071541903939e+00,4.467524026125725634e+00
1.502000000000000036e-02,-9.992163006995286034e-01,4.441608233914482007e+00
1.503000000000000169e-02,-1.000829130518587462e+00,4.415654739724629962e+00
1.504000000000000128e-02,-9.989703579041139259e-01,4.389764824799470055e+00
1.505000000000000088e-02,-1.000869157276029320e+00,4.363828753556673767e+00
1.506000000000000047e-02,-9.988248476060004322e-01,4.337961605847660884e+00
1.507000000000000180e-02,-1.000723645541059748e+00,4.312048195815373575e+00
1.508000000000000139e-02,-9.987866641587920258e-01,4.286200501978243871e+00
1.509000000000000098e-02,-1.000396585890139134e+00,4.260314875419067171e+00
1.510000000000000057e-02,-9.988410990323820515e-01,4.234483749739572644e+00
1.511000000000000190e-02,-9.999128795115925783e-01,4.208630302190255357e+00
1.512000000000000149e-02,-9.989540085570176586e-01,4.182813854252037444e+00
1.513000000000000109e-02,-9.993146744408453186e-01,4.156995750729913119e+00
1.514000000000000068e-02,-9.990768356756454249e-01,4.131193506624009082e+00
1.515000000000000201e-02,-9.986551631840642207e-01,4.105412358676406193e+00
1.516000000000000160e-02,-9.991537628649707070e-01,4.079625473436613525e+00
1.517000000000000119e-02,-9.979907597472092995e-01,4.053881244654474081e+00
1.518000000000000078e-02,-9.991299214191549094e-01,4.028112475081637278e+00
1.519000000000000038e-02,-9.973727934678732199e-01,4.002403629108165717e+00
1.520000000000000170e-02,-9.989594740881101442e-01,3.976657070410687833e+00
1.521000000000000130e-02,-9.968399605608287972e-01,3.950980939478739629e+00
1.522000000000000089e-02,-9.986123589354662933e-01,3.925261565047190704e+00
1.523000000000000048e-02,-9.964126315209506091e-01,3.899614884736531284e+00
1.524000000000000181e-02,-9.980787161565087828e-01,3.873927956425793795e+00
1.525000000000000140e-02,-9.960898535678844867e-01,3.848307488309961499e+00
1.526000000000000099e-02,-9.973703426403028871e-01,3.822657924021860776e+00
1.527000000000000059e-02,-9.958494950732258433e-01,3.797061074161525163e+00
1.528000000000000191e-02,-9.965189564645137166e-01,3.771452866049390451e+00
1.529000000000000151e-02,-9.956515057348204190e-01,3.745878208408429000e+00
1.530000000000000110e-02,-9.955715357108091412e-01,3.720313976974348513e+00
1.531000000000000069e-02,-9.954438099579402399e-01,3.694761604987213399e+00
1.532000000000000202e-02,-9.945834033441667277e-01,3.669242354977438669e+00
1.533000000000000161e-02,-9.951699797470757725e-01,3.643714009086199912e+00
1.534000000000000120e-02,-9.936100918444712438e-01,3.618239122914864048e+00
1.535000000000000080e-02,-9.947775357005143038e-01,3.592738075778160400e+00
1.536000000000000212e-02,-9.926991732545994429e-01,3.567305545531277655e+00
1.537000000000000172e-02,-9.942256800321851440e-01,3.541836261262181207e+00
1.538000000000000131e-02,-9.918832638838182003e-01,3.516443125074680598e+00
1.539000000000000090e-02,-9.934912996480060876e-01,3.491010743217203949e+00
1.540000000000000049e-02,-9.911752250944807496e-01,3.465653661885129910e+00
1.541000000000000182e-02,-9.925723749405175322e-01,3.440263381598775538e+00
1.542000000000000141e-02,-9.905662778930990342e-01,3.414939270489633749e+00
1.543000000000000101e-02,-9.914882794823525192e-01,3.389595725761661349e+00
1.544000000000000060e-02,-9.900272964138917553e-01,3.364302349064454134e+00
1.545000000000000193e-02,-9.902769331179396284e-01,3.339009067024834465e+00
1.546000000000000152e-02,-9.895131027640859944e-01,3.313745506814247843e+00
1.547000000000000111e-02,-9.889892298256824921e-01,3.288504528466610566e+00
1.548000000000000070e-02,-9.889691152049185918e-01,3.263271459617820280e+00
1.549000000000000203e-02,-9.876815470500227567e-01,3.238083179389444677e+00
1.550000000000000162e-02,-9.883393915700782184e-01,3.212882909863365111e+00
1.551000000000000122e-02,-9.864074608232680230e-01,3.187746156809344811e+00
1.552000000000000081e-02,-9.875748638296990567e-01,3.162582427404194707e+00
1.553000000000000214e-02,-9.852098603804100296e-01,3.137494776944768304e+00
1.554000000000000173e-02,-9.866405657231253068e-01,3.112372349788047110e+00
1.555000000000000132e-02,-9.841146471336317259e-01,3.087330619421161160e+00
1.556000000000000091e-02,-9.855207836944260835e-01,3.062254716178186786e+00
1.557000000000000051e-02,-9.831269253105094919e-01,3.037255572619968813e+00
1.558000000000000183e-02,-9.842213763907327051e-01,3.012231244522677542e+00
1.559000000000000143e-02,-9.822302589923960214e-01,2.987271832731118071e+00
1.560000000000000102e-02,-9.827689194356296065e-01,2.962303355604000377e+00
1.561000000000000061e-02,-9.813890967009916144e-01,2.937381857144774955e+00
1.562000000000000194e-02,-9.812067987277510728e-01,2.912472240268860535e+00
1.563000000000000153e-02,-9.805540108924761800e-01,2.887588278830075517e+00
1.564000000000000112e-02,-9.795888337208636942e-01,2.862738959882007883e+00
1.565000000000000072e-02,-9.796689750351116333e-01,2.837893794475746301e+00
1.566000000000000031e-02,-9.779713637611170407e-01,2.813104565473454333e+00
1.566999999999999990e-02,-9.786796213901503005e-01,2.788301042400776808e+00
1.568000000000000296e-02,-9.764049631248096217e-01,2.763570217632310033e+00
1.569000000000000256e-02,-9.775412459625155703e-01,2.738812488786539046e+00
1.570000000000000215e-02,-9.749270100612215106e-01,2.714137289724490643e+00
1.571000000000000174e-02,-9.762253942069702983e-01,2.689430338424932287e+00
1.572000000000000133e-02,-9.735561862253155896e-01,2.664807439458628302e+00
1.573000000000000093e-02,-9.747240591114734176e-01,2.640156483544700006e+00
1.574000000000000052e-02,-9.722897407418985560e-01,2.615582637675248456e+00
1.575000000000000011e-02,-9.730508653032354793e-01,2.590992497914978099e+00
1.575999999999999970e-02,-9.711039015987120715e-01,2.566465150733123313e+00
1.577000000000000277e-02,-9.712390710136841188e-01,2.541939677304020151e+00
1.578000000000000236e-02,-9.699573832888017666e-01,2.517457478607374011e+00
1.579000000000000195e-02,-9.693366887875017879e-01,2.492999119969111277e+00
1.580000000000000154e-02,-9.687974674782801054e-01,2.468562258014865840e+00
1.581000000000000114e-02,-9.673994188119098281e-01,2.444171836018000032e+00
1.582000000000000073e-02,-9.675677752874195514e-01,2.419782144867728135e+00
1.583000000000000032e-02,-9.654824666303615244e-01,2.395458868715905965e+00
1.583999999999999991e-02,-9.662165698784120904e-01,2.371119693165158804e+00
1.585000000000000298e-02,-9.636324261400265323e-01,2.346861410467967701e+00
1.586000000000000257e-02,-9.647043806723527570e-01,2.322577248258857363e+00
1.587000000000000216e-02,-9.618804336575741409e-01,2.298380896039229793e+00
1.588000000000000175e-02,-9.630098192736957774e-01,2.274156870174248279e+00
1.589000000000000135e-02,-9.602375921743488973e-01,2.250019059659021270e+00
1.590000000000000094e-02,-9.611327409893715146e-01,2.225860298183244268e+00
1.591000000000000053e-02,-9.586933494919150922e-01,2.201777947128337409e+00
1.592000000000000012e-02,-9.590942724513302764e-01,2.177688961927531697e+00
1.592999999999999972e-02,-9.572170604287882911e-01,2.153659881492467232e+00
1.594000000000000278e-02,-9.569337127087649275e-01,2.129644037484487828e+00
1.595000000000000237e-02,-9.557625088039992667e-01,2.105667387195099938e+00
1.596000000000000196e-02,-9.547027636503183645e-01,2.081726539766444173e+00
1.597000000000000156e-02,-9.542747117753411779e-01,2.057803083991577964e+00
1.598000000000000115e-02,-9.524579266758396168e-01,2.033937438387796615e+00
1.599000000000000074e-02,-9.526980329580034823e-01,2.010069565829089910e+00
1.600000000000000033e-02,-9.502522016792567250e-01,1.986277779001007993e+00
1.600999999999999993e-02,-9.509843738494383469e-01,1.962469283097188155e+00
1.602000000000000299e-02,-9.481272970191695348e-01,1.938748792954656075e+00
1.603000000000000258e-02,-9.491002650992834688e-01,1.915004445028253732e+00
1.604000000000000217e-02,-9.461075052305526478e-01,1.891351978721678595e+00
1.605000000000000177e-02,-9.470318027280674178e-01,1.867676956939497090e+00
1.606000000000000136e-02,-9.441961345851047627e-01,1.844089143471472569e+00
1.607000000000000095e-02,-9.447867071911677517e-01,1.820488401444543491e+00
1.608000000000000054e-02,-9.423750377061291816e-01,1.796962398234642766e+00
1.609000000000000014e-02,-9.423931976296266999e-01,1.773440066331527731e+00
1.609999999999999973e-02,-9.406072929134644545e-01,1.749974107619215458e+00
1.611000000000000279e-02,-9.398958494406290942e-01,1.726533015095492729e+00
1.612000000000000238e-02,-9.388426507852499769e-01,1.703126801507427679e+00
1.613000000000000198e-02,-9.373490538914045489e-01,1.679768189464225348e+00
1.614000000000000157e-02,-9.370249376025121535e-01,1.656423061432854116e+00
1.615000000000000116e-02,-9.348090151916056412e-01,1.633146529439916561e+00
1.616000000000000075e-02,-9.351003402155287914e-01,1.609865398762958533e+00
1.617000000000000035e-02,-9.323254987853005771e-01,1.586669092408791171e+00
1.617999999999999994e-02,-9.330253344365084800e-01,1.563456142239475044e+00
1.619000000000000300e-02,-9.299345186102455640e-01,1.540337154327517055e+00
1.620000000000000259e-02,-9.307731039333718703e-01,1.517197351621962120e+00
1.621000000000000218e-02,-9.276530508875074910e-01,1.494152277822210051e+00
1.622000000000000178e-02,-9.283374996667469459e-01,1.471090770028632422e+00
1.623000000000000137e-02,-9.254765473586537006e-01,1.448116337340789928e+00
1.624000000000000096e-02,-9.257339593818662005e-01,1.425137822052004344e+00
1.625000000000000056e-02,-9.233796195331581691e-01,1.402231497444625719e+00
1.626000000000000015e-02,-9.229972477003755005e-01,1.379339657863664304e+00
1.626999999999999974e-02,-9.213197881763246500e-01,1.356500147614100538e+00
1.628000000000000280e-02,-9.201763533596919453e-01,1.333697236892152249e+00
1.629000000000000239e-02,-9.192437504707537954e-01,1.310924803031598973e+00
1.630000000000000199e-02,-9.173272975141011365e-01,1.288211438483526816e+00
1.631000000000000158e-02,-9.170952309569406768e-01,1.265507986063701074e+00
1.632000000000000117e-02,-9.145048980009091721e-01,1.242883183839706751e+00
1.633000000000000076e-02,-9.148232888036655908e-01,1.220252105648309326e+00
1.634000000000000036e-02,-9.117547201248487054e-01,1.197713550506846580e+00
1.634999999999999995e-02,-9.123898214879042623e-01,1.175159352540839253e+00
1.636000000000000301e-02,-9.091063847680734833e-01,1.152703863077473523e+00
1.637000000000000260e-02,-9.097751885327352017e-01,1.130231625785903526e+00
1.638000000000000220e-02,-9.065692242953857782e-01,1.107855746704908384e+00
1.639000000000000179e-02,-9.069811172832425994e-01,1.085470501077763217e+00
1.640000000000000138e-02,-9.041309232573684351e-01,1.063171135291385516e+00
1.641000000000000097e-02,-9.040304636626812496e-01,1.040877245912003257e+00
1.642000000000000057e-02,-9.017593469920861526e-01,1.018652233432841170e+00
1.643000000000000016e-02,-9.009638636552620428e-01,9.964528790122174629e-01
1.643999999999999975e-02,-8.994072858210808707e-01,9.743014375047566178e-01
1.645000000000000281e-02,-8.978337678738550487e-01,9.521982655063241374e-01
1.646000000000000241e-02,-8.970194200653873740e-01,9.301212275052639367e-01
1.647000000000000200e-02,-8.946967421588434277e-01,9.081142335714498248e-01
1.648000000000000159e-02,-8.945404698064509663e-01,8.861140458096372630e-01
1.649000000000000118e-02,-8.916051534075107865e-01,8.642016959053172576e-01
1.650000000000000078e-02,-8.919233572245309771e-01,8.422821802505564559e-01
1.651000000000000037e-02,-8.885994829068448730e-01,8.204617573097239269e-01
1.651999999999999996e-02,-8.891361435753301068e-01,7.986276690807627698e-01
1.653000000000000302e-02,-8.857023846549935131e-01,7.768957933062067278e-01
1.654000000000000262e-02,-8.861667474886251172e-01,7.551522416328888543e-01
1.655000000000000221e-02,-8.829153675091483411e-01,7.335054878283945312e-01
1.656000000000000180e-02,-8.830247405800281113e-01,7.118573034260583521e-01
1.657000000000000139e-02,-8.802185896292752387e-01,6.902928244727202234e-01
1.658000000000000099e-02,-8.797399547781107332e-01,6.687439679203515119e-01
1.659000000000000058e-02,-8.775737963926421026e-01,6.472600327013218191e-01
1.660000000000000017e-02,-8.763581094544024008e-01,6.258131302173696175e-01
1.660999999999999976e-02,-8.749299668981318501e-01,6.044094967472084523e-01
1.662000000000000283e-02,-8.729340986370454081e-01,5.830655718834384382e-01
1.663000000000000242e-02,-8.722308406567884642e-01,5.617436407722083969e-01
1.664000000000000201e-02,-8.695239373261604010e-01,5.405020812319160095e-01
1.665000000000000160e-02,-8.694232113269765305e-01,5.192648069589398396e-01
1.666000000000000120e-02,-8.661765246135393337e-01,4.981235719388827921e-01
1.667000000000000079e-02,-8.664647799073825762e-01,4.769751448063459520e-01
1.668000000000000038e-02,-8.629264728499440595e-01,4.559311818116476012e-01
1.668999999999999997e-02,-8.633303939912613245e-01,4.348765275614325798e-01
1.670000000000000304e-02,-8.597890303870128204e-01,4.139263376027906838e-01
1.671000000000000263e-02,-8.600157675274698876e-01,3.929705082699033736e-01
1.672000000000000222e-02,-8.567578550428032180e-01,3.721107762836891042e-01
1.673000000000000181e-02,-8.565381329221475326e-01,3.512583218395841089e-01
1.674000000000000141e-02,-8.538059665701401846e-01,3.304865194276561668e-01
1.675000000000000100e-02,-8.529337202072994062e-01,3.097409328505983384e-01
1.676000000000000059e-02,-8.508897358126403798e-01,2.890558047284116361e-01
1.677000000000000018e-02,-8.492524455966856678e-01,2.684191220207433615e-01
1.677999999999999978e-02,-8.479553241836254029e-01,2.478209845467556349e-01
1.679000000000000284e-02,-8.455505834738689108e-01,2.272935986450207169e-01
1.680000000000000243e-02,-8.449466273838154295e-01,2.067844064433856099e-01
1.681000000000000202e-02,-8.418825074387273899e-01,1.863651222694623633e-01
1.682000000000000162e-02,-8.418135449212083010e-01,1.659482933871296861e-01
1.683000000000000121e-02,-8.382927023864940042e-01,1.456346161719311583e-01
1.684000000000000080e-02,-8.385193825963194181e-01,1.253146410028219693e-01
1.685000000000000039e-02,-8.348092411450220851e-01,1.051032552077788701e-01
1.685999999999999999e-02,-8.350462652562870014e-01,8.488514723445958476e-02
1.687000000000000305e-02,-8.314396727624006056e-01,6.477251569020713029e-02
1.688000000000000264e-02,-8.313977884970874532e-01,4.466118462993175220e-02
1.689000000000000223e-02,-8.281699289001603903e-01,2.464417977218047451e-02
1.690000000000000183e-02,-8.275985115035003892e-01,4.643819345142892983e-03
1.691000000000000142e-02,-8.249664171568993343e-01,-1.527970648086755118e-02
1.692000000000000101e-02,-8.236903605970300468e-01,-3.516612591742231814e-02
1.693000000000000060e-02,-8.217809838382099663e-01,-5.499691493532296582e-02
1.694000000000000020e-02,-8.197264808599373787e-01,-7.476797436786267181e-02
1.694999999999999979e-02,-8.185580211207433843e-01,-9.450514526370966395e-02
1.696000000000000285e-02,-8.157634338519725858e-01,-1.141610772193015766e-01
1.697000000000000244e-02,-8.152426719347651840e-01,-1.338021465913125929e-01
1.698000000000000204e-02,-8.118529010660719969e-01,-1.533446931047010853e-01
1.699000000000000163e-02,-8.117889210404038991e-01,-1.728858331942567106e-01
1.700000000000000122e-02,-8.080340889575730046e-01,-1.923178819170357212e-01
1.701000000000000081e-02,-8.081663925259738868e-01,-2.117543769376427354e-01
1.702000000000000041e-02,-8.043279874350792724e-01,-2.310794294754983935e-01
1.703000000000000000e-02,-8.043648380697390188e-01,-2.504062631335913225e-01
1.704000000000000306e-02,-8.007343009102473319e-01,-2.696278136121627589e-01
1.705000000000000265e-02,-8.003956667840775863e-01,-2.888403014795771218e-01
1.706000000000000225e-02,-7.972315115669492691e-01,-3.079612167722969862e-01
1.707000000000000184e-02,-7.962902902081334666e-01,-3.270555905092035198e-01
1.708000000000000143e-02,-7.937800699120192149e-01,-3.460775834621810931e-01
1.709000000000000102e-02,-7.920955183417386358e-01,-3.650514407582953758e-01
1.710000000000000062e-02,-7.903282358860982404e-01,-3.839747138422441308e-01
1.711000000000000021e-02,-7.878666946278175542e-01,-4.028272680074028167e-01
1.711999999999999980e-02,-7.868197154701564999e-01,-4.216503798810557480e-01
1.713000000000000286e-02,-7.836595717678457307e-01,-4.403824722536250347e-01
1.714000000000000246e-02,-7.832019680246492532e-01,-4.591024468899695399e-01
1.715000000000000205e-02,-7.795221352027565942e-01,-4.777163204690190179e-01
1.716000000000000164e-02,-7.794339584051924730e-01,-4.963289826992350884e-01
1.717000000000000123e-02,-7.754875543726472698e-01,-5.148278498643279466e-01
1.718000000000000083e-02,-7.754922226315229539e-01,-5.333283381579648763e-01
1.719000000000000042e-02,-7.715693307994809791e-01,-5.517158065725875637e-01
1.720000000000000001e-02,-7.713743407983766343e-01,-5.700991873848614278e-01
1.721000000000000307e-02,-7.677593328970669928e-01,-5.883786283430825215e-01
1.722000000000000267e-02,-7.670993154881085019e-01,-6.066405216931624045e-01
1.723000000000000226e-02,-7.640290135219006684e-01,-6.248144738408725196e-01
1.724000000000000185e-02,-7.627048039512956956e-01,-6.429515982364992777e-01
1.725000000000000144e-02,-7.603336372287404776e-01,-6.610212945694989850e-01
1.726000000000000104e-02,-7.582415921715991436e-01,-6.790318507209679444e-01
1.727000000000000063e-02,-7.566188856086567549e-01,-6.969969383429062137e-01
1.728000000000000022e-02,-7.537661489032506656e-01,-7.148807755334792846e-01
1.728999999999999981e-02,-7.528288749852661832e-01,-7.327392694788901206e-01
1.730000000000000288e-02,-7.493323375847634749e-01,-7.504978099534809211e-01
1.731000000000000247e-02,-7.489144052088859693e-01,-7.682462878820641716e-01
1.732000000000000206e-02,-7.449835160344253637e-01,-7.858822204902254915e-01
1.733000000000000165e-02,-7.448402200263160022e-01,-8.035162294765582081e-01
1.734000000000000125e-02,-7.407461754521631470e-01,-8.210330174678459603e-01
1.735000000000000084e-02,-7.405902267446723419e-01,-8.385476333273974570e-01
1.736000000000000043e-02,-7.366260691643079506e-01,-8.559489089578918852e-01
1.737000000000000002e-02,-7.361698835495282811e-01,-8.733393654546138807e-01
1.738000000000000309e-02,-7.326073909457729849e-01,-8.906283004068250575e-01
1.739000000000000268e-02,-7.316054213555481800e-01,-9.078905959332950193e-01
1.740000000000000227e-02,-7.286551204640151491e-01,-9.250693400691835100e-01
1.741000000000000186e-02,-7.269400112706616568e-01,-9.422007325521860599e-01
1.742000000000000146e-02,-7.247202087736133169e-01,-9.592700039142056934e-01
1.743000000000000105e-02,-7.222274318606537458e-01,-9.762693209549508921e-01
1.744000000000000064e-02,-7.207468174039814990e-01,-9.932282070799578477e-01
1.745000000000000023e-02,-7.175241824277797109e-01,-1.010095925842426023e+00
1.745999999999999983e-02,-7.166805617692281194e-01,-1.026941925728022342e+00
1.747000000000000289e-02,-7.128811918717352647e-01,-1.043680010738321062e+00
1.748000000000000248e-02,-7.124765402258739222e-01,-1.060409311312778158e+00
1.749000000000000207e-02,-7.083363535149445056e-01,-1.077020834198032295e+00
1.750000000000000167e-02,-7.081059658098189935e-01,-1.093628780527388766e+00
1.751000000000000126e-02,-7.039089665103338556e-01,-1.110117377314568721e+00
1.752000000000000085e-02,-7.035604311091762098e-01,-1.126599067507555674e+00
1.753000000000000044e-02,-6.995969268728076118e-01,-1.142968313732930508e+00
1.754000000000000004e-02,-6.988531690299887300e-01,-1.159319230818116164e+00
1.755000000000000310e-02,-6.953770621998381918e-01,-1.175572026237471368e+00
1.756000000000000269e-02,-6.940171301235726897e-01,-1.191788614094636989e+00
1.757000000000000228e-02,-6.912085648336453447e-01,-1.207926667466958870e+00
1.758000000000000188e-02,-6.891001661834278424e-01,-1.224006766255228751e+00
1.759000000000000147e-02,-6.870390275210541686e-01,-1.240030256248700224e+00
1.760000000000000106e-02,-6.841580048638526979e-01,-1.255973332797289954e+00
1.761000000000000065e-02,-6.828121797433696072e-01,-1.271880794708736495e+00
1.762000000000000025e-02,-6.792460808215962098e-01,-1.287687934436483550e+00
1.762999999999999984e-02,-6.784761957618260508e-01,-1.303476389517105538e+00
1.764000000000000290e-02,-6.744114024486957959e-01,-1.319150050797819107e+00
1.765000000000000249e-02,-6.739913485415539585e-01,-1.334815359118121103e+00
1.766000000000000208e-02,-6.696856623540166087e-01,-1.350358926412004168e+00
1.767000000000000168e-02,-6.693358807013607414e-01,-1.365896311297448928e+00
1.768000000000000127e-02,-6.650805970263530265e-01,-1.381313512615771177e+00
1.769000000000000086e-02,-6.645092377165370268e-01,-1.396718179648109182e+00
1.770000000000000046e-02,-6.605862890204884375e-01,-1.412012454280986429e+00
1.771000000000000005e-02,-6.595321730108518743e-01,-1.427280213532563291e+00
1.772000000000000311e-02,-6.561726546661204029e-01,-1.442454123038178881e+00
1.773000000000000270e-02,-6.544437211399288801e-01,-1.457581923118663969e+00
1.774000000000000229e-02,-6.517938921039564404e-01,-1.472636692032359029e+00
1.775000000000000189e-02,-6.492954842096123613e-01,-1.487622987420168519e+00
1.776000000000000148e-02,-6.473952583114533921e-01,-1.502558241747364187e+00
1.777000000000000107e-02,-6.441440602681359762e-01,-1.517403139109269272e+00
1.778000000000000067e-02,-6.429211472815062889e-01,-1.532216880656333213e+00
1.779000000000000026e-02,-6.390427449934473758e-01,-1.546922042880888526e+00
1.779999999999999985e-02,-6.383233023387471228e-01,-1.561610863396571292e+00
1.781000000000000291e-02,-6.340337152425323808e-01,-1.576179185317514886e+00
1.782000000000000250e-02,-6.335679457913716561e-01,-1.590738688918169164e+00
1.783000000000000210e-02,-6.291418513787108147e-01,-1.605173792566063851e+00
1.784000000000000169e-02,-6.286407772609849953e-01,-1.619599164217691234e+00
1.785000000000000128e-02,-6.243711014186200670e-01,-1.633904787711557782e+00
1.786000000000000087e-02,-6.235491078303659895e-01,-1.648191424260002869e+00
1.787000000000000047e-02,-6.197039302538757122e-01,-1.662370794453603251e+00
1.788000000000000006e-02,-6.183208111313482913e-01,-1.676514905138183575e+00
1.789000000000000312e-02,-6.151039298691265422e-01,-1.690570186331398439e+00
1.790000000000000271e-02,-6.130002492729649255e-01,-1.704569274550881364e+00
1.791000000000000231e-02,-6.105211988960325131e-01,-1.718501174090763861e+00
1.792000000000000190e-02,-6.076417766143166199e-01,-1.732354329557242334e+00
1.793000000000000149e-02,-6.058997250046950223e-01,-1.746161918977392036e+00
1.794000000000000108e-02,-6.023017640885635071e-01,-1.759869877076461364e+00
1.795000000000000068e-02,-6.011856504831754044e-01,-1.773550654524503889e+00
1.796000000000000027e-02,-5.970303357737649641e-01,-1.787115614323204316e+00
1.796999999999999986e-02,-5.963352286714341810e-01,-1.800665799362642705e+00
1.798000000000000292e-02,-5.918640203582468118e-01,-1.814091027036968118e+00
1.799000000000000252e-02,-5.913212909802871842e-01,-1.827506044418353071e+00
1.800000000000000211e-02,-5.868204061932777993e-01,-1.840795320378331601e+00
1.801000000000000170e-02,-5.861372743218967729e-01,-1.854070401543306490e+00
1.802000000000000129e-02,-5.818955787666665325e-01,-1.867227392664713603e+00
1.803000000000000089e-02,-5.807982170278881418e-01,-1.880358206498224050e+00
1.804000000000000048e-02,-5.770647292408886964e-01,-1.893385855884394786e+00
1.805000000000000007e-02,-5.753385744474055485e-01,-1.906369075900401500e+00
1.806000000000000313e-02,-5.722858350541130124e-01,-1.919269099940252410e+00
1.807000000000000273e-02,-5.698071763757276420e-01,-1.932102824321736634e+00
1.808000000000000232e-02,-5.675058702405897382e-01,-1.944875391028161760e+00
1.809000000000000191e-02,-5.642600783275851795e-01,-1.957559354050791178e+00
1.810000000000000150e-02,-5.626686441448208731e-01,-1.970202990166181056e+00
1.811000000000000110e-02,-5.587523309449501374e-01,-1.982738533328180397e+00
1.812000000000000069e-02,-5.577230972958264754e-01,-1.995250273679449293e+00
1.813000000000000028e-02,-5.533299158284161745e-01,-2.007640081276652833e+00
1.813999999999999987e-02,-5.526308465104428080e-01,-2.020015838553800069e+00
1.815000000000000294e-02,-5.480230070628876460e-01,-2.032263476468312735e+00
1.816000000000000253e-02,-5.473718633970403591e-01,-2.044498576868173156e+00
1.817000000000000212e-02,-5.428415612491682696e-01,-2.056607902382517672e+00
1.818000000000000171e-02,-5.419474530849515137e-01,-2.068697708474594776e+00
1.819000000000000131e-02,-5.377738817109711800e-01,-2.080672237989803719e+00
1.820000000000000090e-02,-5.363800924390431657e-01,-2.092612766980654015e+00
1.821000000000000049e-02,-5.327883714071874888e-01,-2.104455094757696987e+00
1.822000000000000008e-02,-5.307101522953648898e-01,-2.116243541258272298e+00
1.823000000000000315e-02,-5.278382151629221752e-01,-2.127954894741496350e+00
1.824000000000000274e-02,-5.249899864342028044e-01,-2.139589980983606310e+00
1.825000000000000233e-02,-5.228682925502680101e-01,-2.151169977825218460e+00
1.826000000000000192e-02,-5.192762615613738530e-01,-2.162652080128801391e+00
1.827000000000000152e-02,-5.178233316238241013e-01,-2.174098723308314440e+00
1.828000000000000111e-02,-5.136216433377482904e-01,-2.185429755640138527e+00
1.829000000000000070e-02,-5.126560668758344264e-01,-2.196739666793945389e+00
1.830000000000000029e-02,-5.080670806993954347e-01,-2.207922739061612294e+00
1.830999999999999989e-02,-5.073342279985809666e-01,-2.219091595994989952e+00
1.832000000000000295e-02,-5.026358102139397710e-01,-2.230130497129073852e+00
1.833000000000000254e-02,-5.018453199075266769e-01,-2.241153611015765268e+00
1.834000000000000213e-02,-4.973299673503164264e-01,-2.252052192922279428e+00
1.835000000000000173e-02,-4.961984939454352483e-01,-2.262925140361852883e+00
1.836000000000000132e-02,-4.921303033008048722e-01,-2.273686693448406348e+00
1.837000000000000091e-02,-4.904232317651255335e-01,-2.284405910223007652e+00
1.838000000000000050e-02,-4.869990503021622841e-01,-2.295032622399044708e+00
1.839000000000000010e-02,-4.845650385391114812e-01,-2.305595871670878871e+00
1.840000000000000316e-02,-4.818855119413885113e-01,-2.316088450506719632e+00
1.841000000000000275e-02,-4.786787761766403415e-01,-2.326495096412222630e+00
1.842000000000000234e-02,-4.767335519429304336e-01,-2.336852609773749645e+00
1.843000000000000194e-02,-4.728206287705373212e-01,-2.347103656520169057e+00
1.844000000000000153e-02,-4.714898929891170321e-01,-2.357323615626579549e+00
1.845000000000000112e-02,-4.670398551166360379e-01,-2.367421505710665119e+00
1.846000000000000071e-02,-4.661119855926245115e-01,-2.377500177934706471e+00
1.847000000000000031e-02,-4.613715791561955326e-01,-2.387448379747816318e+00
1.847999999999999990e-02,-4.605743029557487489e-01,-2.397381285383087146e+00
1.849000000000000296e-02,-4.558316515393209811e-01,-2.407183730663967403e+00
1.850000000000000255e-02,-4.548721289716731175e-01,-2.416966250442008857e+00
1.851000000000000215e-02,-4.504143485133296765e-01,-2.426626704369530874e+00
1.852000000000000174e-02,-4.490222875302936067e-01,-2.436254708418951420e+00
1.853000000000000133e-02,-4.450932472615038438e-01,-2.445776165069942110e+00
1.854000000000000092e-02,-4.430606957934482559e-01,-2.455246570680141183e+00
1.855000000000000052e-02,-4.398251469009769599e-01,-2.464630762801627739e+00
1.856000000000000011e-02,-4.370371125200314122e-01,-2.473941938904167248e+00
1.857000000000000317e-02,-4.345564595924112372e-01,-2.483189034233010073e+00
1.858000000000000276e-02,-4.310078469405334567e-01,-2.492340993113273839e+00
1.859000000000000236e-02,-4.292311258085986236e-01,-2.501449521739504522e+00
1.860000000000000195e-02,-4.250275082951456840e-01,-2.510443869868914657e+00
1.861000000000000154e-02,-4.237989027515672302e-01,-2.519410893571468080e+00
1.862000000000000113e-02,-4.191409967329995379e-01,-2.528250548521064900e+00
1.863000000000000073e-02,-4.182227874913676535e-01,-2.537072047038011036e+00
1.864000000000000032e-02,-4.133769322623102038e-01,-2.545760762396942489e+00
1.864999999999999991e-02,-4.124844964675923875e-01,-2.554432179753306276e+00
1.866000000000000297e-02,-4.077434754127751138e-01,-2.562973947899072957e+00
1.867000000000000257e-02,-4.065871881807411881e-01,-2.571490818406235501e+00
1.868000000000000216e-02,-4.022271581949303787e-01,-2.579889238934806261e+00
1.869000000000000175e-02,-4.005550354238853750e-01,-2.588247800898255235e+00
1.870000000000000134e-02,-3.967949007388382743e-01,-2.596505507757134179e+00
1.871000000000000094e-02,-3.944296964399948147e-01,-2.604703214343310425e+00
1.872000000000000053e-02,-3.913989122918966057e-01,-2.612821445960459954e+00
1.873000000000000012e-02,-3.882642202044520596e-01,-2.620857298103826949e+00
1.874000000000000318e-02,-3.859837595858529036e-01,-2.628835673785018034e+00
1.875000000000000278e-02,-3.821152717225188566e-01,-2.636710326316509256e+00
1.876000000000000237e-02,-3.804945510555218235e-01,-2.644546861557093731e+00
1.877000000000000196e-02,-3.760348297973576392e-01,-2.652262486762937410e+00
1.878000000000000155e-02,-3.748850595443554701e-01,-2.659953845852531362e+00
1.879000000000000115e-02,-3.700625660986744947e-01,-2.667513774527049630e+00
1.880000000000000074e-02,-3.691245515678101552e-01,-2.675055722567716732e+00
1.881000000000000033e-02,-3.642200442228506474e-01,-2.682463915495188367e+00
1.881999999999999992e-02,-3.632023459141447974e-01,-2.689851903773647912e+00
1.883000000000000299e-02,-3.585075802448698390e-01,-2.697112331428522580e+00
1.884000000000000258e-02,-3.571294187689648680e-01,-2.704342129751707624e+00
1.885000000000000217e-02,-3.529042266477175893e-01,-2.711458151327772459e+00
1.886000000000000176e-02,-3.509368247298946808e-01,-2.718526434453545804e+00
1.887000000000000136e-02,-3.473708932903392110e-01,-2.725500267837642099e+00
1.888000000000000095e-02,-3.446711576500704477e-01,-2.732405069561044009e+00
1.889000000000000054e-02,-3.418561320721288932e-01,-2.739237430101817861e+00
1.890000000000000013e-02,-3.383877295335823154e-01,-2.745978398212545191e+00
1.891000000000000320e-02,-3.363037436426929427e-01,-2.752668359542719489e+00
1.892000000000000279e-02,-3.321424630065173966e-01,-2.759246774119944234e+00
1.893000000000000238e-02,-3.306610788542164725e-01,-2.765791871353063147e+00
1.894000000000000197e-02,-3.259837017637494117e-01,-2.772210423898672893e+00
1.895000000000000157e-02,-3.248868264657925331e-01,-2.778606984240156841e+00
1.896000000000000116e-02,-3.199451208780562661e-01,-2.784869349711509567e+00
1.897000000000000075e-02,-3.189571234875352435e-01,-2.791113001704721430e+00
1.898000000000000034e-02,-3.140408122260535118e-01,-2.797223266905589867e+00
1.898999999999999994e-02,-3.128691024056366454e-01,-2.803309553295978862e+00
1.900000000000000300e-02,-3.082632440252575101e-01,-2.809271585483324785e+00
1.901000000000000259e-02,-3.066413462375734422e-01,-2.815196589670634797e+00
1.902000000000000218e-02,-3.025844016584293139e-01,-2.821013438317057975e+00
1.903000000000000178e-02,-3.003111938727069941e-01,-2.826774332203608520e+00
1.904000000000000137e-02,-2.969599479249197538e-01,-2.832447752109511274e+00
1.905000000000000096e-02,-2.939292724250160416e-01,-2.838043184470402824e+00
1.906000000000000055e-02,-2.913357811078178261e-01,-2.843573350200665484e+00
1.907000000000000015e-02,-2.875520858456491191e-01,-2.849003618720673536e+00
1.908000000000000321e-02,-2.856560334420258362e-01,-2.854389072582944387e+00
1.909000000000000280e-02,-2.812337328113154178e-01,-2.859656054085114363e+00
1.910000000000000239e-02,-2.798713215384168174e-01,-2.864893894981400901e+00
1.911000000000000199e-02,-2.750179828654670255e-01,-2.870000744275621241e+00
1.912000000000000158e-02,-2.739460587049931117e-01,-2.875087030214137584e+00
1.913000000000000117e-02,-2.689318657276894564e-01,-2.880037691505394903e+00
1.914000000000000076e-02,-2.678637201426345982e-01,-2.884967995978704458e+00
1.915000000000000036e-02,-2.629817316322816123e-01,-2.889766599265899405e+00
1.915999999999999995e-02,-2.616293117125423895e-01,-2.894536639801570388e+00
1.917000000000000301e-02,-2.571523525081292338e-01,-2.899186870748189371e+00
1.918000000000000260e-02,-2.552686675617312773e-01,-2.903793117263475221e+00
1.919000000000000219e-02,-2.514091929986169704e-01,-2.908297653182720044e+00
1.920000000000000179e-02,-2.488246865123594220e-01,-2.912737826518966955e+00
1.921000000000000138e-02,-2.457035350031848697e-01,-2.917097921942546357e+00
1.922000000000000097e-02,-2.423510498776209054e-01,-2.921371309079513701e+00
1.923000000000000057e-02,-2.399796785270481014e-01,-2.925586591391263980e+00
1.924000000000000016e-02,-2.359043593641862724e-01,-2.929694131216734387e+00
1.925000000000000322e-02,-2.341831756224358185e-01,-2.933762636807128121e+00
1.926000000000000281e-02,-2.295358410819694495e-01,-2.937706763577673019e+00
1.927000000000000240e-02,-2.282688758277775509e-01,-2.941625208819862891e+00
1.928000000000000200e-02,-2.232838468042021296e-01,-2.945409476608161103e+00
1.929000000000000159e-02,-2.222076107056169536e-01,-2.949173724250221618e+00
1.930000000000000118e-02,-2.171682378365740185e-01,-2.952802267282115700e+00
1.931000000000000077e-02,-2.159905186981912195e-01,-2.956407919202807655e+00
1.932000000000000037e-02,-2.111875032628112436e-01,-2.959884827908514371e+00
1.932999999999999996e-02,-2.096303856637957430e-01,-2.963327857192784798e+00
1.934000000000000302e-02,-2.053190171557374155e-01,-2.966656561497289957e+00
1.935000000000000261e-02,-2.031597979774191765e-01,-2.969933890791113473e+00
1.936000000000000221e-02,-1.995224010123826663e-01,-2.973116641549622852e+00
1.937000000000000180e-02,-1.966263859656694202e-01,-2.976226582664612597e+00
1.938000000000000139e-02,-1.937455057823278814e-01,-2.979264107531420791e+00
1.939000000000000098e-02,-1.900858453928539193e-01,-2.982206597376370727e+00
1.940000000000000058e-02,-1.879321196746990552e-01,-2.985097981722780958e+00
1.941000000000000017e-02,-1.835937797012692496e-01,-2.987874580050829731e+00
1.942000000000000323e-02,-1.820302774294352555e-01,-2.990617390484562321e+00
1.943000000000000282e-02,-1.771975514958583908e-01,-2.993231039721441888e+00
1.944000000000000242e-02,-1.759999411917324841e-01,-2.995821671996351299e+00
1.945000000000000201e-02,-1.709293519119920446e-01,-2.998276254538505103e+00
1.946000000000000160e-02,-1.698189325555127249e-01,-3.000710454716476683e+00
1.947000000000000119e-02,-1.648014927446229960e-01,-3.003010212722459826e+00
1.948000000000000079e-02,-1.634862294298870533e-01,-3.005283694840051201e+00
1.949000000000000038e-02,-1.588046353552129419e-01,-3.007432597965463916e+00
1.949999999999999997e-02,-1.570221532019316357e-01,-3.009541667313694990e+00
1.951000000000000303e-02,-1.529092004660118354e-01,-3.011542821620303734e+00
1.952000000000000263e-02,-1.504654122794140680e-01,-3.013484911865459193e+00
1.953000000000000222e-02,-1.470697539562507428e-01,-3.015340096496631261e+00
1.954000000000000181e-02,-1.438674486964474641e-01,-3.017114141858653564e+00
1.955000000000000140e-02,-1.412317337593151922e-01,-3.018823542119047243e+00
1.956000000000000100e-02,-1.372848935290022221e-01,-3.020430129332253077e+00
1.957000000000000059e-02,-1.353395127506754891e-01,-3.021992305083347929e+00
1.958000000000000018e-02,-1.307712753660000282e-01,-3.023433583282972847e+00
1.959000000000000324e-02,-1.293446227226559275e-01,-3.024845677551812884e+00
1.960000000000000284e-02,-1.243691771127331952e-01,-3.026125039050162613e+00
1.961000000000000243e-02,-1.232129193697162478e-01,-3.027383195912840996e+00
1.962000000000000202e-02,-1.181040067841499647e-01,-3.028504774993256987e+00
1.963000000000000161e-02,-1.169296501506517511e-01,-3.029604705566312006e+00
1.964000000000000121e-02,-1.119802920256447593e-01,-3.030572768944399975e+00
1.965000000000000080e-02,-1.105016564104360638e-01,-3.031510381883315119e+00
1.966000000000000039e-02,-1.059810520193289612e-01,-3.032328700540722455e+00
1.966999999999999998e-02,-1.039564042392134985e-01,-3.033100704412719839e+00
1.968000000000000305e-02,-1.000703339563756983e-01,-3.033771999506940098e+00
1.969000000000000264e-02,-9.733797774000227387e-02,-3.034376388271420755e+00
1.970000000000000223e-02,-9.419853334815461721e-02,-3.034901932066373487e+00
1.971000000000000182e-02,-9.070063136978323559e-02,-3.035338282480618322e+00
1.972000000000000142e-02,-8.830974028191780623e-02,-3.035717713830797138e+00
1.973000000000000101e-02,-8.410083652492190975e-02,-3.035987250643581437e+00
1.974000000000000060e-02,-8.234999745188549547e-02,-3.036218631512085153e+00
1.975000000000000019e-02,-7.758901074010894627e-02,-3.036324051134259072e+00
1.976000000000000326e-02,-7.627527890776006347e-02,-3.036404156166595758e+00
1.977000000000000285e-02,-7.120213326120719555e-02,-3.036349234631786409e+00
1.978000000000000244e-02,-7.005800396601133406e-02,-3.036274031042287547e+00
1.979000000000000203e-02,-6.495834104888645322e-02,-3.036063074076091883e+00
1.980000000000000163e-02,-6.369113526865251285e-02,-3.035828321323906120e+00
1.981000000000000122e-02,-5.885429248616990544e-02,-3.035465537246366363e+00
1.982000000000000081e-02,-5.718924867084259483e-02,-3.035067418149247853e+00
1.983000000000000040e-02,-5.286569862094234878e-02,-3.034556306090362643e+00
1.984000000000000000e-02,-5.058642522183341012e-02,-3.033991996564756377e+00
1.985000000000000306e-02,-4.695093407174375649e-02,-3.033334839989532128e+00
1.986000000000000265e-02,-4.393127015353396475e-02,-3.032602933468560469e+00
1.987000000000000224e-02,-4.105719561633490444e-02,-3.031800473379791860e+00
1.988000000000000184e-02,-3.727980384842360245e-02,-3.030901197789884538e+00
1.989000000000000143e-02,-3.512831469854694327e-02,-3.029952534004828113e+00
1.990000000000000102e-02,-3.068724296360691994e-02,-3.028887728728657969e+00
1.991000000000000061e-02,-2.911305653526542053e-02,-3.027790463474481886e+00
1.992000000000000021e-02,-2.419991822291890637e-02,-3.026563320330274642e+00
1.993000000000000327e-02,-2.297269771110559133e-02,-3.025313923162836094e+00
1.994000000000000286e-02,-1.784849084982467055e-02,-3.023928529194010117e+00
1.995000000000000245e-02,-1.668675931461765724e-02,-3.022522869501223397e+00
1.996000000000000205e-02,-1.164347711199063828e-02,-3.020983618892898459e+00
1.997000000000000164e-02,-1.025606132156349146e-02,-3.019417587696810568e+00
1.998000000000000123e-02,-5.573736159762846323e-03,-3.017728549469851806e+00
1.999000000000000082e-02,-3.702634981655501464e-03,-3.015998678806869560e+00


==> images/data/original_ifed_mesh_0.2.csv <==
t,i,v
1.000000000000000048e-04,3.234691283651363464e-02,1.160187773244840403e-01
2.000000000000000096e-04,6.213223329847123583e-02,1.096310770071288881e-01
3.000000000000000279e-04,9.363505442539996060e-02,1.175424312738273663e-01
4.000000000000000192e-04,1.263243068127605784e-01,1.233416668763679114e-01
5.000000000000000104e-04,1.562108193336163575e-01,1.146761300972224673e-01
6.000000000000000559e-04,1.865475049282265263e-01,1.172348218850141205e-01
6.999999999999999929e-04,2.189532068482435978e-01,1.255735818288356287e-01
8.000000000000000383e-04,2.489541439161564729e-01,1.179692862617271187e-01
9.000000000000000838e-04,2.779953200738973229e-01,1.152239665900818416e-01
1.000000000000000021e-03,3.094529561236161186e-01,1.244876254182954028e-01
1.100000000000000066e-03,3.394271458369985117e-01,1.199689584315568047e-01
1.200000000000000112e-03,3.672039400395968878e-01,1.126825851824546920e-01
1.300000000000000157e-03,3.971060230339435448e-01,1.206968178878424502e-01
1.399999999999999986e-03,4.267293447420705266e-01,1.203097399806490192e-01
1.500000000000000031e-03,4.533643073518703881e-01,1.101348468874506076e-01
1.600000000000000077e-03,4.812439480028148919e-01,1.148619816997065862e-01
1.700000000000000122e-03,5.100260382741205190e-01,1.185276683039399731e-01
1.800000000000000168e-03,5.356441524000343790e-01,1.076776699805129939e-01
1.899999999999999996e-03,5.612271862115106869e-01,1.077458371874909226e-01
2.000000000000000042e-03,5.885699530934993540e-01,1.143108177753478782e-01
2.100000000000000304e-03,6.132114578885936584e-01,1.050564071225586621e-01
2.200000000000000133e-03,6.364252373373393556e-01,1.001046552637781112e-01
2.299999999999999961e-03,6.617097654233403681e-01,1.076304746854785388e-01
2.400000000000000223e-03,6.852660622217943143e-01,1.017714223435300935e-01
2.500000000000000052e-03,7.062033241289636942e-01,9.254658444927524319e-02
2.600000000000000314e-03,7.288849656414767564e-01,9.878116067295929226e-02
2.700000000000000143e-03,7.510733561648174073e-01,9.722654985925364979e-02
2.799999999999999972e-03,7.699202422587694272e-01,8.541362232716828706e-02
2.900000000000000234e-03,7.896097130359559513e-01,8.833538372267178695e-02
3.000000000000000062e-03,8.099934394335388532e-01,9.089459081935083451e-02
3.100000000000000325e-03,8.269392551452559026e-01,7.872270720422550050e-02
3.200000000000000153e-03,8.434508533228139981e-01,7.702915209266519847e-02
3.299999999999999982e-03,8.615000871259246296e-01,8.246426789462074636e-02
3.400000000000000244e-03,8.766506981117309083e-01,7.218279683599443386e-02
3.500000000000000073e-03,8.900065568065372856e-01,6.560764267238310132e-02
3.600000000000000335e-03,9.051861933001992266e-01,7.193524846780259552e-02
3.700000000000000164e-03,9.185020519097140124e-01,6.528509125689815895e-02
3.799999999999999992e-03,9.288917687279789615e-01,5.466872887989943086e-02
3.900000000000000255e-03,9.407554597690491738e-01,5.963934254993503992e-02
4.000000000000000083e-03,9.520293486540121197e-01,5.744548700206070918e-02
4.100000000000000346e-03,9.597349170506370708e-01,4.454205905015277966e-02
4.200000000000000608e-03,9.680032449147344398e-01,4.618315337146004090e-02
4.300000000000000003e-03,9.768833171907702617e-01,4.816556696016686956e-02
4.400000000000000265e-03,9.821875029933360146e-01,3.523266139302182881e-02
4.500000000000000527e-03,9.867919260780423363e-01,3.232595116382366851e-02
4.599999999999999922e-03,9.928447912963561661e-01,3.717387527759198618e-02
4.700000000000000185e-03,9.959449932090921331e-01,2.644254348870241078e-02
4.800000000000000447e-03,9.970272996864807391e-01,1.882186401321468694e-02
4.899999999999999842e-03,9.998263116753246527e-01,2.451377978876021976e-02
5.000000000000000104e-03,1.000774585419541340e+00,1.766507760746482622e-02
5.100000000000000366e-03,9.986421346556616507e-01,6.263887835054209909e-03
5.200000000000000629e-03,9.978599914699992635e-01,1.055692966214215670e-02
5.300000000000000024e-03,9.965436367596854916e-01,8.329592455663141146e-03
5.400000000000000286e-03,9.915911444745648673e-01,-5.033261710241031597e-03
5.500000000000000548e-03,9.870748242887920076e-01,-4.061057198645480135e-03
5.599999999999999943e-03,9.832422212261012762e-01,-2.038409123618300199e-03
5.700000000000000205e-03,9.758587607599589209e-01,-1.508370577404775578e-02
5.800000000000000468e-03,9.676689761742053308e-01,-1.856750601676958670e-02
5.899999999999999863e-03,9.609945251819480561e-01,-1.367974311731596886e-02
6.000000000000000125e-03,9.514778839498214680e-01,-2.420250615472474554e-02
6.100000000000000387e-03,9.398836315185763457e-01,-3.221216170568988457e-02
6.200000000000000649e-03,9.300562876153373182e-01,-2.651967220998783029e-02
6.300000000000000044e-03,9.185550117873244602e-01,-3.290615351350783396e-02
6.400000000000000307e-03,9.039844341234362091e-01,-4.442144498139045244e-02
6.500000000000000569e-03,8.907986520917824391e-01,-4.016137011951761981e-02
6.599999999999999964e-03,8.772954704337779797e-01,-4.176531994480418147e-02
6.700000000000000226e-03,8.602546000962566497e-01,-5.491095022114073770e-02
6.800000000000000488e-03,8.436818850082548060e-01,-5.395646380538268033e-02
6.900000000000000751e-03,8.280222852532738154e-01,-5.124518408124226210e-02
7.000000000000000146e-03,8.090008412304107166e-01,-6.372958132725205227e-02
7.100000000000000408e-03,7.892246601625036995e-01,-6.713607901760133834e-02
7.200000000000000670e-03,7.711836031166574568e-01,-6.157150224006496808e-02
7.300000000000000065e-03,7.505700371738055487e-01,-7.122503996346495059e-02
7.400000000000000328e-03,7.279755299417370873e-01,-7.897135997996355961e-02
7.500000000000000590e-03,7.073461421994764464e-01,-7.265456628632487035e-02
7.599999999999999985e-03,6.853718892536679874e-01,-7.793905553430444111e-02
7.700000000000000247e-03,6.604925320229175778e-01,-8.892543576426384377e-02
7.800000000000000509e-03,6.371753468177341340e-01,-8.408931794747043220e-02
7.900000000000000772e-03,6.139012283097659006e-01,-8.445751520780478416e-02
8.000000000000000167e-03,5.873348101028721402e-01,-9.676083416135553006e-02
8.099999999999999561e-03,5.614059457619217097e-01,-9.523179900811842846e-02
8.200000000000000691e-03,5.367535949888795344e-01,-9.125136356472775268e-02
8.300000000000000086e-03,5.090671389673679936e-01,-1.025769227599159228e-01
8.400000000000001216e-03,4.808087863164851039e-01,-1.053338833161951843e-01
8.500000000000000611e-03,4.546292049854393502e-01,-9.854632698404856839e-02
8.600000000000000006e-03,4.262750541195645115e-01,-1.067686527236158117e-01
8.700000000000001135e-03,3.961605746004586148e-01,-1.137043995250351519e-01
8.800000000000000530e-03,3.683230532232640297e-01,-1.062526415057035156e-01
8.899999999999999925e-03,3.395856543942768480e-01,-1.099165583797399315e-01
9.000000000000001055e-03,3.082223826666523059e-01,-1.198583670594918077e-01
9.100000000000000450e-03,2.787021283115087567e-01,-1.139716911599819443e-01
9.199999999999999845e-03,2.496877026344222206e-01,-1.126343675729527816e-01
9.300000000000000974e-03,2.177305734175614127e-01,-1.236190039713006145e-01
9.400000000000000369e-03,1.866736795921764280e-01,-1.210780683863787593e-01
9.499999999999999764e-03,1.573447287800735506e-01,-1.154106341818489367e-01
9.600000000000000894e-03,1.254007875570576358e-01,-1.251482746988108463e-01
9.700000000000000289e-03,9.315054667048572323e-02,-1.268576522611068735e-01
9.799999999999999684e-03,6.339644922278092620e-02,-1.184822043127580632e-01
9.900000000000000813e-03,3.194244683608106483e-02,-1.248988425636229915e-01
1.000000000000000021e-02,-9.798030113507840387e-04,-1.306689056043401909e-01
1.010000000000000134e-02,-3.125346711829030122e-02,-1.217697529590910377e-01
1.020000000000000073e-02,-6.192132120211983615e-02,-1.234989327754648369e-01
1.030000000000000013e-02,-9.487680936930840969e-02,-1.320890559041361934e-01
1.040000000000000126e-02,-1.256620393172685479e-01,-1.248908157183029471e-01
1.050000000000000065e-02,-1.554347585967668921e-01,-1.215975887633980457e-01
1.060000000000000005e-02,-1.877554838027800099e-01,-1.310104041371151495e-01
1.070000000000000118e-02,-2.188798383635487121e-01,-1.272472397216452555e-01
1.080000000000000057e-02,-2.477977559971074328e-01,-1.197072418582523778e-01
1.089999999999999997e-02,-2.788818392614385577e-01,-1.276638650055645086e-01
1.100000000000000110e-02,-3.099859600053188058e-01,-1.281662946495558675e-01
1.110000000000000049e-02,-3.381658283379666563e-01,-1.180810745541658463e-01
1.119999999999999989e-02,-3.675578717139291185e-01,-1.225641399990139851e-01
1.130000000000000102e-02,-3.981184625627188778e-01,-1.270618170187953755e-01
1.140000000000000041e-02,-4.256634844957745689e-01,-1.166544288632088838e-01
1.149999999999999981e-02,-4.531013615210233159e-01,-1.163896034680416275e-01
1.160000000000000094e-02,-4.824947074163502547e-01,-1.235770137369397448e-01
1.170000000000000033e-02,-5.094094733552154697e-01,-1.150641624222698556e-01
1.179999999999999973e-02,-5.348269507166598657e-01,-1.098254516608188902e-01
1.190000000000000085e-02,-5.624183930216190008e-01,-1.176748953036683421e-01
1.200000000000000025e-02,-5.885495204370080335e-01,-1.127413297369047468e-01
1.210000000000000138e-02,-6.120346190947434373e-01,-1.034074498191741437e-01
1.220000000000000077e-02,-6.372732018037131629e-01,-1.096547399191662164e-01
1.230000000000000017e-02,-6.622903310245379371e-01,-1.090550515933105952e-01
1.240000000000000130e-02,-6.840098542634720502e-01,-9.740342616313088508e-02
1.250000000000000069e-02,-7.065061007743221877e-01,-1.000905985871078374e-01
1.260000000000000009e-02,-7.299282661078821954e-01,-1.034732373996042343e-01
1.270000000000000122e-02,-7.500369491171126057e-01,-9.176063789848898367e-02
1.280000000000000061e-02,-7.696057239208017320e-01,-8.970641422275628385e-02
1.290000000000000001e-02,-7.908672831212961718e-01,-9.570178648031991975e-02
1.300000000000000114e-02,-8.094236570585771062e-01,-8.613146617598550769e-02
1.310000000000000053e-02,-8.260823455900669909e-01,-7.921737332967528078e-02
1.319999999999999993e-02,-8.446231986757423149e-01,-8.576901190928092056e-02
1.330000000000000106e-02,-8.615326248230548156e-01,-7.997118879342741959e-02
1.340000000000000045e-02,-8.754554729886676601e-01,-6.917515905413504362e-02
1.349999999999999985e-02,-8.908144795084740331e-01,-7.403505052879606751e-02
1.360000000000000098e-02,-9.058133019382944573e-01,-7.268441689486485058e-02
1.370000000000000037e-02,-9.172531580301959142e-01,-5.985381864437083754e-02
1.380000000000000150e-02,-9.291428594296630150e-01,-6.112387222218219202e-02
1.390000000000000090e-02,-9.418277915098201003e-01,-6.378517479393436274e-02
1.400000000000000029e-02,-9.510242142210990623e-01,-5.120327299463673515e-02
1.410000000000000142e-02,-9.593693776739236068e-01,-4.779392515856122070e-02
1.420000000000000082e-02,-9.692654202174932898e-01,-5.303233433793551332e-02
1.430000000000000021e-02,-9.763613182900681142e-01,-4.288137324466672479e-02
1.440000000000000134e-02,-9.812923880890136452e-01,-3.477805115110824824e-02
1.450000000000000074e-02,-9.879433539614483895e-01,-4.050797561080900222e-02
1.460000000000000013e-02,-9.929302435275383365e-01,-3.435669113061844832e-02
1.470000000000000126e-02,-9.947334767868948324e-01,-2.263061369207002363e-02
1.480000000000000066e-02,-9.977937637964215956e-01,-2.661982567358084015e-02
1.490000000000000005e-02,-1.000498864368392749e+00,-2.505737392342423375e-02
1.500000000000000118e-02,-9.995351941175940613e-01,-1.161805626341926370e-02
1.510000000000000057e-02,-9.988410990323820515e-01,-1.202699623546692360e-02
1.519999999999999997e-02,-9.989594740881102553e-01,-1.453041680740821406e-02
1.530000000000000110e-02,-9.955715357108091412e-01,-1.678743435323665472e-03
1.540000000000000049e-02,-9.911752250944808607e-01,2.493487518820891157e-03
1.549999999999999989e-02,-9.883393915700783294e-01,-2.573210729353527914e-03
1.560000000000000102e-02,-9.827689194356297175e-01,7.538541289599088799e-03
1.570000000000000215e-02,-9.749270100612213996e-01,1.620780049217475025e-02
1.580000000000000154e-02,-9.687974674782802165e-01,1.069416241763170537e-02
1.590000000000000094e-02,-9.611327409893716256e-01,1.656683695171781365e-02
1.600000000000000033e-02,-9.502522016792567250e-01,2.857590728291272905e-02
1.609999999999999973e-02,-9.406072929134645655e-01,2.483332941014643538e-02
1.619999999999999912e-02,-9.307731040901041641e-01,2.596985372049238558e-02
1.630000000000000199e-02,-9.173272975141012475e-01,3.935599337726134600e-02
1.640000000000000138e-02,-9.041309232573685462e-01,3.916787288392077626e-02
1.650000000000000078e-02,-8.919233572245310881e-01,3.618364445730425094e-02
1.660000000000000017e-02,-8.763581094544024008e-01,4.863804331175652917e-02
1.669999999999999957e-02,-8.597890300980687295e-01,5.292056440067658546e-02
1.680000000000000243e-02,-8.449466273838154295e-01,4.738901236195908195e-02
1.690000000000000183e-02,-8.275985115035005002e-01,5.679887045486983754e-02
1.700000000000000122e-02,-8.080340889575731156e-01,6.537503591672541581e-02
1.710000000000000062e-02,-7.903282358860983514e-01,5.944527788086433062e-02
1.720000000000000001e-02,-7.713743407983766343e-01,6.438936027257924355e-02
1.729999999999999941e-02,-7.493323381830584440e-01,7.602371738245200516e-02
1.740000000000000227e-02,-7.286551204640151491e-01,7.190132365948430360e-02
1.750000000000000167e-02,-7.081059658098191045e-01,7.198121108755023423e-02
1.760000000000000106e-02,-6.841580048638526979e-01,8.466686824202875050e-02
1.770000000000000046e-02,-6.605862890204885485e-01,8.408158545213390012e-02
1.779999999999999985e-02,-6.383233023387471228e-01,8.000959556379114157e-02
1.789999999999999925e-02,-6.130002502224894956e-01,9.143942467551177677e-02
1.800000000000000211e-02,-5.868204061932777993e-01,9.522658731346556049e-02
1.810000000000000150e-02,-5.626686441448208731e-01,8.864967908972717914e-02
1.820000000000000090e-02,-5.363800924390431657e-01,9.675941672878043964e-02
1.830000000000000029e-02,-5.080670806993955457e-01,1.046548142119219094e-01
1.839999999999999969e-02,-4.818855109960392680e-01,9.775633736202828106e-02
1.850000000000000255e-02,-4.548721289716731175e-01,1.012103579029538653e-01
1.860000000000000195e-02,-4.250275082951456840e-01,1.119075285830665595e-01
1.870000000000000134e-02,-3.967949007388383298e-01,1.068817690046633684e-01
1.880000000000000074e-02,-3.691245515678102107e-01,1.053858825427441831e-01
1.890000000000000013e-02,-3.383877295335823709e-01,1.168421409919139370e-01
1.899999999999999953e-02,-3.082632433985412757e-01,1.153668677623367889e-01
1.910000000000000239e-02,-2.798713215384168174e-01,1.097336923016570681e-01
1.920000000000000179e-02,-2.488246865123593943e-01,1.196521284849794836e-01
1.930000000000000118e-02,-2.171682378365740462e-01,1.224847338655741524e-01
1.940000000000000058e-02,-1.879321196746990552e-01,1.144361338085623930e-01
1.949999999999999997e-02,-1.570221532019316357e-01,1.208087793020578421e-01
1.959999999999999937e-02,-1.243691773661242811e-01,1.276023447389051102e-01
1.970000000000000223e-02,-9.419853334815461721e-02,1.193559515240564806e-01
1.980000000000000163e-02,-6.369113526865252672e-02,1.209388875566911048e-01
1.990000000000000102e-02,-3.068724296360691994e-02,1.303218392563166295e-01


==> images/data/original_ifed_mesh_1.csv <==
t,i,v
0.0001,0.0323469128365136,0.215743502175715
0.0002,0.0621322332984712,-0.0718385364002002
0.0003,0.0936350544254001,0.359910338756521
0.0004,0.126324306812761,-0.254951021353943
0.0005,0.156210819333616,0.626376464497876
0.0006,0.186547504928227,-0.654556273583862
0.0007,0.218953206848244,1.22692360011009
0.0008,0.248954143916157,-1.52352532297774
0.0009,0.277995320073897,2.47341825310298
0.001,0.309452956123616,-3.32931455834364
0.0011,0.339427145836999,5.11365529562643
0.0012,0.367203940039597,-7.19342733883308
0.0013,0.397106023033947,1.22692360011009
0.0014,0.426729344742069,-1.52352532297774
0.0015,0.453364307351874,2.47341825310298
0.0016,0.481243948002817,-3.32931455834364
0.0017,0.510026038274131,5.11365529562643
0.0018,0.535644152400037,-7.19342733883308
0.0019,0.561227186211517,1.22692360011009
0.002,0.588569953093477,-1.52352532297774
0.0021,0.613211457888632,2.47341825310298
0.0022,0.636425237337353,-3.32931455834364
0.0023,0.661709765423449,5.11365529562643
0.0024,0.685266062221703,-7.19342733883308
0.0025,0.706203324129011,1.22692360011009
0.0026,0.72888496564124,-1.52352532297774
0.0027,0.751073356164924,2.47341825310298
0.0028,0.769920242258637,-3.32931455834364
0.0029,0.789609713036826,5.11365529562643
0.003,0.809993439433923,-7.19342733883308
0.0031,0.826939255146563,1.22692360011009
0.0032,0.843450853320839,-1.52352532297774
0.0033,0.86150008712628,2.47341825310298
0.0034,0.876650698108361,-3.32931455834364
0.0035,0.890006556802514,5.11365529562643
0.0036,0.90518619328846,-7.19342733883308
0.0037,0.918502051910935,1.22692360011009
0.0038,0.928891768699423,-1.52352532297774
0.0039,0.940755459810843,2.47341825310298
0.004,0.952029348657533,-3.32931455834364
0.0041,0.959734917062715,5.11365529562643
0.0042,0.968003244905493,-7.19342733883308
0.0043,0.976883317234372,1.22692360011009
0.0044,0.98218750298842,-1.52352532297774
0.0045,0.986791926365014,2.47341825310298
0.0046,0.992844790769499,-3.32931455834364
0.0047,0.995944993635125,5.11365529562643
0.0048,0.997027299209593,-7.19342733883308
0.0049,0.999826311508159,1.22692360011009
0.005,1.0007745850084,-1.52352532297774
0.0051,0.998642133573338,2.47341825310298
0.0052,0.997859993953719,-3.32931455834364
0.0053,0.996543638331202,5.11365529562643
0.0054,0.991591136412028,-7.19342733883308
0.0055,0.987074821767317,1.22692360011009
0.0056,0.983242221799022,-1.52352532297774
0.0057,0.975858776804801,2.47341825310298
0.0058,0.96766896586807,-3.32931455834364
0.0059,0.960994544635054,5.11365529562643
0.006,0.951477846307367,-7.19342733883308
0.0061,0.939883748987646,1.22692360011009
0.0062,0.930056180600995,-1.52352532297774
0.0063,0.918555062892749,2.47341825310298
0.0064,0.90398468775759,-3.32931455834364
0.0065,0.89079781027317,5.11365529562643
0.0066,0.877294834229246,-7.19342733883308
0.0067,0.860255095553331,1.22692360011009
0.0068,0.843681224295044,-1.52352532297774
0.0069,0.828022625994975,2.47341825310298
0.007,0.809003133796427,-3.32931455834364
0.0071,0.78922564671028,5.11365529562643
0.0072,0.771187476051246,-7.19342733883308
0.0073,0.750570684400169,1.22692360011009
0.0074,0.727998675039782,-1.52352532297774
0.0075,0.707347699934444,2.47341825310298
0.0076,0.68537867695993,-3.32931455834364
0.0077,0.660444856757212,5.11365529562643
0.0078,0.637156331770224,-7.19342733883308
0.0079,0.613952554877639,1.22692360011009
0.008,0.58716445618879,-1.52352532297774
0.0081,0.561489353379807,2.47341825310298
0.0082,0.536688401109657,-3.32931455834364
0.0083,0.509232508998836,5.11365529562643
0.0084,0.480967936786273,-7.19342733883308
0.0085,0.454795554310484,1.22692360011009
0.0086,0.426615842768952,-1.52352532297774
0.0087,0.3971656621147,2.47341825310298
0.0088,0.368706386116572,-3.32931455834364
0.0089,0.336004083881665,5.11365529562643
0.009,0.301339168718853,-7.19342733883308
0.0091,0.282223251616221,1.22692360011009
0.0092,0.239052310769784,-1.52352532297774
0.0093,0.232719523362671,2.47341825310298
0.0094,0.187745088850335,-3.32931455834364
0.0095,0.178289135687705,5.11365529562643
0.0096,0.172727147474764,-7.19342733883308
0.0097,0.0661917654498242,1.22692360011009
0.0098,-0.0167646450535086,-1.52352532297774
0.0099,0.338097463649028,2.47341825310298
0.01,-0.362840692630182,-3.32931455834364
0.0101,-0.0759787669659006,5.11365529562643
0.0102,-0.883913329203057,-7.19342733883308
0.0103,-0.39825611380418,1.22692360011009
0.0104,-0.150093848762241,-1.52352532297774
0.0105,0.249626714692676,2.47341825310298
0.0106,0.748898142908046,-3.32931455834364
0.0107,-4.27066375076396,5.11365529562643
0.0108,4.25052597338829,-7.19342733883308
0.0109,-0.765994958819855,1.22692360011009
0.011,-3.87057621623766,-1.52352532297774
0.0111,-22.785004863447,2.47341825310298
0.0112,13.2473642770891,-3.32931455834364
0.0113,-21.8673287887213,5.11365529562643
0.0114,-38.7779910045195,-7.19342733883308
0.0115,-15.4606564725749,1.22692360011009
0.0116,-62.6555251765259,-1.52352532297774
0.0117,-223.832364154269,2.47341825310298
0.0118,52.7699725666383,-3.32931455834364
0.0119,35.3638811651676,5.11365529562643
0.012,-101.730160388681,-7.19342733883308
0.0121,662.089455014331,1.22692360011009
0.0122,-419.672981240999,-1.52352532297774
0.0123,1422.63994157801,2.47341825310298
0.0124,849.549778571299,-3.32931455834364
0.0125,4136.98864317957,5.11365529562643
0.0126,-1905.19870426141,-7.19342733883308
0.0127,8791.57383961588,1.22692360011009
0.0128,-4617.42771855209,-1.52352532297774
0.0129,16676.6626063486,2.47341825310298
0.013,-12321.6872647724,-3.32931455834364
0.0131,583.452725551289,5.11365529562643
0.0132,10521.7400029048,-7.19342733883308
0.0133,18332.5663704153,1.22692360011009
0.0134,-29668.022314614,-1.52352532297774
0.0135,-84659.9103789326,2.47341825310298
0.0136,-78255.3410021894,-3.32931455834364
0.0137,49216.3304867317,5.11365529562643
0.0138,-123916.163103277,-7.19342733883308
0.0139,646877.390723472,1.22692360011009
0.014,-1514357.18797113,-1.52352532297774
0.0141,-385587.477243291,2.47341825310298
0.0142,357640.815157477,-3.32931455834364
0.0143,4569661.48714889,5.11365529562643
0.0144,722341.009043217,-7.19342733883308
0.0145,10422556.6128681,1.22692360011009
0.0146,-7232578.59734423,-1.52352532297774
0.0147,-5269877.1114494,2.47341825310298
0.0148,-1656403.03180409,-3.32931455834364
0.0149,10828306.3312149,5.11365529562643
0.015,-51347985.1668443,-7.19342733883308
0.0151,-36002038.4786358,1.22692360011009
0.0152,-42367510.7988736,-1.52352532297774
0.0153,138773252.992255,2.47341825310298
0.0154,161352986.532021,-3.32931455834364
0.0155,-259315045.244356,5.11365529562643
0.0156,418595561.704892,-7.19342733883308
0.0157,-409822639.232072,1.22692360011009
0.0158,-831236742.130603,-1.52352532297774
0.0159,120389747.09474,2.47341825310298
0.016,-2184246615.05316,-3.32931455834364
0.0161,2223198299.30431,5.11365529562643
0.0162,2423973732.11816,-7.19342733883308
0.0163,3693898281.95473,1.22692360011009
0.0164,-5584909619.18548,-1.52352532297774
0.0165,6856617091.20557,2.47341825310298
0.0166,5158544715.58032,-3.32931455834364
0.0167,36201860830.3982,5.11365529562643
0.0168,20829181662.5315,-7.19342733883308
0.0169,-8169368386.48733,1.22692360011009
0.017,-59964892575.2989,-1.52352532297774
0.0171,-16246969773.9777,2.47341825310298
0.0172,106579410787.093,-3.32931455834364
0.0173,-147677357683.732,5.11365529562643
0.0174,-364205975186.668,-7.19342733883308
0.0175,355323561637.294,1.22692360011009
0.0176,-114542960747.803,-1.52352532297774
0.0177,-404506929270.378,2.47341825310298
0.0178,-396514420224.902,-3.32931455834364
0.0179,-498716984601.646,5.11365529562643
0.018,-9882172138.21367,-7.19342733883308
0.0181,5112393093874.57,1.22692360011009
0.0182,-7429929504038.01,-1.52352532297774
0.0183,5559223854752.42,2.47341825310298
0.0184,-18013361570386.2,-3.32931455834364
0.0185,-6311363008690.08,5.11365529562643
0.0186,-39261035978102.5,-7.19342733883308
0.0187,56310145999181.6,1.22692360011009
0.0188,-69332644776577.9,-1.52352532297774
0.0189,17206753849548.4,2.47341825310298
0.019,-6853945393156.47,-3.32931455834364
0.0191,-104505854969897,5.11365529562643
0.0192,-314824529538279,-7.19342733883308
0.0193,-381729473955270,1.22692360011009
0.0194,-423435867670846,-1.52352532297774
0.0195,-961294902497795,2.47341825310298
0.0196,38155344125369.5,-3.32931455834364
0.0197,26133949449123.4,5.11365529562643
0.0198,4028771477489326,-7.19342733883308
0.0199,-915785247869015,1.22692360011009


==> images/data/regularized_ifed_mesh_0.2.csv <==
t,i,v
1.000000000000000048e-04,3.234691283651363464e-02,1.159191002799564579e-01
2.000000000000000096e-04,6.213223329847123583e-02,1.096340150692768356e-01
3.000000000000000279e-04,9.363505442539996060e-02,1.175341154316668774e-01
4.000000000000000192e-04,1.263243068127605784e-01,1.233353628524268691e-01
5.000000000000000104e-04,1.562108193336163575e-01,1.146824109592154695e-01
6.000000000000000559e-04,1.865475049282265263e-01,1.172318754440224708e-01
6.999999999999999929e-04,2.189532068482435978e-01,1.255656955168704680e-01
8.000000000000000383e-04,2.489541439161564729e-01,1.179750107309333745e-01
9.000000000000000838e-04,2.779953200738973229e-01,1.152258218163812881e-01
1.000000000000000021e-03,3.094529561236161186e-01,1.244792548780411096e-01
1.100000000000000066e-03,3.394271458369985117e-01,1.199722435524206016e-01
1.200000000000000112e-03,3.672039400395968878e-01,1.126884455570912741e-01
1.300000000000000157e-03,3.971060230339435448e-01,1.206897187965650375e-01
1.399999999999999986e-03,4.267293447420705266e-01,1.203096551741460324e-01
1.500000000000000031e-03,4.533643073518703881e-01,1.101432412020706825e-01
1.600000000000000077e-03,4.812439480028148919e-01,1.148578307314404856e-01
1.700000000000000122e-03,5.100260382741205190e-01,1.185242735923762031e-01
1.800000000000000168e-03,5.356441524000343790e-01,1.076866871773947687e-01
1.899999999999999996e-03,5.612271862115106869e-01,1.077457550493032407e-01
2.000000000000000042e-03,5.885699530934993540e-01,1.143050945922882422e-01
2.100000000000000304e-03,6.132114578885936584e-01,1.050641109389776895e-01
2.200000000000000133e-03,6.364252373373393556e-01,1.001089088508005515e-01
2.299999999999999961e-03,6.617097654233403681e-01,1.076240676898765902e-01
2.400000000000000223e-03,6.852660622217943143e-01,1.017762925502099514e-01
2.500000000000000052e-03,7.062033241289636942e-01,9.255450665134139221e-02
2.600000000000000314e-03,7.288849656414767564e-01,9.877597182557187883e-02
2.700000000000000143e-03,7.510733561648174073e-01,9.722783181666057317e-02
2.799999999999999972e-03,7.699202422587694272e-01,8.542375972740251511e-02
2.900000000000000234e-03,7.896097130359559513e-01,8.833310913578933110e-02
3.000000000000000062e-03,8.099934394335388532e-01,9.089246575875978285e-02
3.100000000000000325e-03,8.269392551452559026e-01,7.873315734734637195e-02
3.200000000000000153e-03,8.434508533228139981e-01,7.703086965871716596e-02
3.299999999999999982e-03,8.615000871259246296e-01,8.245980164328561846e-02
3.400000000000000244e-03,8.766506981117309083e-01,7.219165343132646906e-02
3.500000000000000073e-03,8.900065568065372856e-01,6.561354767210600403e-02
3.600000000000000335e-03,9.051861933001992266e-01,7.193013005349932487e-02
3.700000000000000164e-03,9.185020519097140124e-01,6.529089069047153138e-02
3.799999999999999992e-03,9.288917687279789615e-01,5.467808004468662636e-02
3.900000000000000255e-03,9.407554597690491738e-01,5.963547456232256433e-02
4.000000000000000083e-03,9.520293486540121197e-01,5.744754950560770207e-02
4.100000000000000346e-03,9.597349170506370708e-01,4.455334769993637284e-02
4.200000000000000608e-03,9.680032449147344398e-01,4.618219142254233189e-02
4.300000000000000003e-03,9.768833171907702617e-01,4.816415105657458062e-02
4.400000000000000265e-03,9.821875029933360146e-01,3.524396323708244710e-02
4.500000000000000527e-03,9.867919260780423363e-01,3.232890206264894817e-02
4.599999999999999922e-03,9.928447912963561661e-01,3.717010860995001442e-02
4.700000000000000185e-03,9.959449932090921331e-01,2.645196926528583722e-02
4.800000000000000447e-03,9.970272996864807391e-01,1.882883830105389067e-02
4.899999999999999842e-03,9.998263116753246527e-01,2.450938283480120355e-02
5.000000000000000104e-03,1.000774585419541340e+00,1.767121521913650461e-02
5.100000000000000366e-03,9.986421346556616507e-01,6.274065610673400413e-03
5.200000000000000629e-03,9.978599914699992635e-01,1.055379810145060278e-02
5.300000000000000024e-03,9.965436367596854916e-01,8.331835337792008883e-03
5.400000000000000286e-03,9.915911444745648673e-01,-5.021443490576251063e-03
5.500000000000000548e-03,9.870748242887920076e-01,-4.061311944033758024e-03
5.599999999999999943e-03,9.832422212261012762e-01,-2.039725585197187194e-03
5.700000000000000205e-03,9.758587607599589209e-01,-1.507218911223716720e-02
5.800000000000000468e-03,9.676689761742053308e-01,-1.856394862317893232e-02
5.899999999999999863e-03,9.609945251819480561e-01,-1.368342954211392536e-02
6.000000000000000125e-03,9.514778839498214680e-01,-2.419315760728807385e-02
6.100000000000000387e-03,9.398836315185763457e-01,-3.220476379157068830e-02
6.200000000000000649e-03,9.300562876153373182e-01,-2.652397656011498683e-02
6.300000000000000044e-03,9.185550117873244602e-01,-3.290032773550138206e-02
6.400000000000000307e-03,9.039844341234362091e-01,-4.441109992233945730e-02
6.500000000000000569e-03,8.907986520917824391e-01,-4.016440297888306671e-02
6.599999999999999964e-03,8.772954704337779797e-01,-4.176354507522656023e-02
6.700000000000000226e-03,8.602546000962566497e-01,-5.489926832591520561e-02
6.800000000000000488e-03,8.436818850082548060e-01,-5.395665625812033628e-02
6.900000000000000751e-03,8.280222852532738154e-01,-5.124704379804221471e-02
7.000000000000000146e-03,8.090008412304107166e-01,-6.371851414051124540e-02
7.100000000000000408e-03,7.892246601625036995e-01,-6.713256400003958513e-02
7.200000000000000670e-03,7.711836031166574568e-01,-6.157574256029867826e-02
7.300000000000000065e-03,7.505700371738055487e-01,-7.121642304132487500e-02
7.400000000000000328e-03,7.279755299417370873e-01,-7.896418624618280202e-02
7.500000000000000590e-03,7.073461421994764464e-01,-7.265940156727516974e-02
7.599999999999999985e-03,6.853718892536679874e-01,-7.793417857354162370e-02
7.700000000000000247e-03,6.604925320229175778e-01,-8.891556343030589116e-02
7.800000000000000509e-03,6.371753468177341340e-01,-8.409286318229891588e-02
7.900000000000000772e-03,6.139012283097659006e-01,-8.445682181486587059e-02
8.000000000000000167e-03,5.873348101028721402e-01,-9.674991282123286684e-02
8.099999999999999561e-03,5.614059457619217097e-01,-9.523252539030696573e-02
8.200000000000000691e-03,5.367535949888795344e-01,-9.125435210512647388e-02
8.300000000000000086e-03,5.090671389673679936e-01,-1.025669049913610492e-01
8.400000000000001216e-03,4.808087863164851039e-01,-1.053309885318708533e-01
8.500000000000000611e-03,4.546292049854393502e-01,-9.855167607407776253e-02
8.600000000000000006e-03,4.262750541195645115e-01,-1.067613349351012597e-01
8.700000000000001135e-03,3.961605746004586148e-01,-1.136980045076801116e-01
8.800000000000000530e-03,3.683230532232640297e-01,-1.062585302355082834e-01
8.899999999999999925e-03,3.395856543942768480e-01,-1.099131583228420000e-01
9.000000000000001055e-03,3.082223826666523059e-01,-1.198494923350441332e-01
9.100000000000000450e-03,2.787021283115087567e-01,-1.139762376813250044e-01
9.199999999999999845e-03,2.496877026344222206e-01,-1.126352390803086190e-01
9.300000000000000974e-03,2.177305734175614127e-01,-1.236093311601356021e-01
9.400000000000000369e-03,1.866736795921764280e-01,-1.210797824258858096e-01
9.499999999999999764e-03,1.573447287800735506e-01,-1.154151870221417076e-01
9.600000000000000894e-03,1.254007875570576358e-01,-1.251397499478363040e-01
9.700000000000000289e-03,9.315054667048572323e-02,-1.268557937216048259e-01
9.799999999999999684e-03,6.339644922278092620e-02,-1.184890482272727419e-01
9.900000000000000813e-03,3.194244683608106483e-02,-1.248932163023069308e-01
1.000000000000000021e-02,-9.798030113507840387e-04,-1.306636638350397173e-01
1.010000000000000134e-02,-3.125346711829030122e-02,-1.217770315365757222e-01
1.020000000000000073e-02,-6.192132120211983615e-02,-1.234973453882817762e-01
1.030000000000000013e-02,-9.487680936930840969e-02,-1.320815069155192867e-01
1.040000000000000126e-02,-1.256620393172685479e-01,-1.248966505699679735e-01
1.050000000000000065e-02,-1.554347585967668921e-01,-1.216003008381562195e-01
1.060000000000000005e-02,-1.877554838027800099e-01,-1.310022559241546813e-01
1.070000000000000118e-02,-2.188798383635487121e-01,-1.272501791688280814e-01
1.080000000000000057e-02,-2.477977559971074328e-01,-1.197135732088890070e-01
1.089999999999999997e-02,-2.788818392614385577e-01,-1.276570516319500970e-01
1.100000000000000110e-02,-3.099859600053188058e-01,-1.281656600410522318e-01
1.110000000000000049e-02,-3.381658283379666563e-01,-1.180895665660992161e-01
1.119999999999999989e-02,-3.675578717139291185e-01,-1.225603610940384502e-01
1.130000000000000102e-02,-3.981184625627188778e-01,-1.270578642018348192e-01
1.140000000000000041e-02,-4.256634844957745689e-01,-1.166631914675559378e-01
1.149999999999999981e-02,-4.531013615210233159e-01,-1.163899188087425957e-01
1.160000000000000094e-02,-4.824947074163502547e-01,-1.235708712407733167e-01
1.170000000000000033e-02,-5.094094733552154697e-01,-1.150713230823329492e-01
1.179999999999999973e-02,-5.348269507166598657e-01,-1.098300273997805249e-01
1.190000000000000085e-02,-5.624183930216190008e-01,-1.176682939462752736e-01
1.200000000000000025e-02,-5.885495204370080335e-01,-1.127454775296280465e-01
1.210000000000000138e-02,-6.120346190947434373e-01,-1.034155168048921242e-01
1.220000000000000077e-02,-6.372732018037131629e-01,-1.096495982569600097e-01
1.230000000000000017e-02,-6.622903310245379371e-01,-1.090555706446452028e-01
1.240000000000000130e-02,-6.840098542634720502e-01,-9.741346029700014009e-02
1.250000000000000069e-02,-7.065061007743221877e-01,-1.000885629622906142e-01
1.260000000000000009e-02,-7.299282661078821954e-01,-1.034704502759595662e-01
1.270000000000000122e-02,-7.500369491171126057e-01,-9.177071960775641524e-02
1.280000000000000061e-02,-7.696057239208017320e-01,-8.970846295773440837e-02
1.290000000000000001e-02,-7.908672831212961718e-01,-9.569687343684887826e-02
1.300000000000000114e-02,-8.094236570585771062e-01,-8.613973341478738110e-02
1.310000000000000053e-02,-8.260823455900669909e-01,-7.922357937754057056e-02
1.319999999999999993e-02,-8.446231986757423149e-01,-8.576372524384140439e-02
1.330000000000000106e-02,-8.615326248230548156e-01,-7.997627573035721860e-02
1.340000000000000045e-02,-8.754554729886676601e-01,-6.918466767089338776e-02
1.349999999999999985e-02,-8.908144795084740331e-01,-7.403129211441021595e-02
1.360000000000000098e-02,-9.058133019382944573e-01,-7.268577385779025068e-02
1.370000000000000037e-02,-9.172531580301959142e-01,-5.986504542814797408e-02
1.380000000000000150e-02,-9.291428594296630150e-01,-6.112323488829845414e-02
1.390000000000000090e-02,-9.418277915098201003e-01,-6.378319331801651781e-02
1.400000000000000029e-02,-9.510242142210990623e-01,-5.121427520325258498e-02
1.410000000000000142e-02,-9.593693776739236068e-01,-4.779730716680714864e-02
1.420000000000000082e-02,-9.692654202174932898e-01,-5.302824759492800327e-02
1.430000000000000021e-02,-9.763613182900681142e-01,-4.289030598285465540e-02
1.440000000000000134e-02,-9.812923880890136452e-01,-3.478543566727846509e-02
1.450000000000000074e-02,-9.879433539614483895e-01,-4.050355797452530326e-02
1.460000000000000013e-02,-9.929302435275383365e-01,-3.436223985804471442e-02
1.470000000000000126e-02,-9.947334767868948324e-01,-2.264106580285304982e-02
1.480000000000000066e-02,-9.977937637964215956e-01,-2.661696305518800737e-02
1.490000000000000005e-02,-1.000498864368392749e+00,-2.505906031002371262e-02
1.500000000000000118e-02,-9.995351941175940613e-01,-1.162993833242109872e-02
1.510000000000000057e-02,-9.988410990323820515e-01,-1.202722955139316069e-02
1.519999999999999997e-02,-9.989594740881102553e-01,-1.452870517595570253e-02
1.530000000000000110e-02,-9.955715357108091412e-01,-1.690097560879137836e-03
1.540000000000000049e-02,-9.911752250944808607e-01,2.489336931386737246e-03
1.549999999999999989e-02,-9.883393915700783294e-01,-2.569389795913589857e-03
1.560000000000000102e-02,-9.827689194356297175e-01,7.529534722174614433e-03
1.570000000000000215e-02,-9.749270100612213996e-01,1.619983425696487622e-02
1.580000000000000154e-02,-9.687974674782802165e-01,1.069829425986661316e-02
1.590000000000000094e-02,-9.611327409893716256e-01,1.656143376635566336e-02
1.600000000000000033e-02,-9.502522016792567250e-01,2.856513365014428166e-02
1.609999999999999973e-02,-9.406072929134645655e-01,2.483590026744169135e-02
1.619999999999999912e-02,-9.307731040901041641e-01,2.596845475823043523e-02
1.630000000000000199e-02,-9.173272975141012475e-01,3.934409497450683940e-02
1.640000000000000138e-02,-9.041309232573685462e-01,3.916739104059170640e-02
1.650000000000000078e-02,-8.919233572245310881e-01,3.618570796429940173e-02
1.660000000000000017e-02,-8.763581094544024008e-01,4.862698427789117345e-02
1.669999999999999957e-02,-8.597890300980687295e-01,5.291628135360446072e-02
1.680000000000000243e-02,-8.449466273838154295e-01,4.739319077998226104e-02
1.690000000000000183e-02,-8.275985115035005002e-01,5.679043635464682549e-02
1.700000000000000122e-02,-8.080340889575731156e-01,6.536713232470982293e-02
1.710000000000000062e-02,-7.903282358860983514e-01,5.944974635111177630e-02
1.720000000000000001e-02,-7.713743407983766343e-01,6.438474042168261524e-02
1.729999999999999941e-02,-7.493323381830584440e-01,7.601326744629910426e-02
1.740000000000000227e-02,-7.286551204640151491e-01,7.190422199905838196e-02
1.750000000000000167e-02,-7.081059658098191045e-01,7.198072253393726638e-02
1.760000000000000106e-02,-6.841580048638526979e-01,8.465559108776082864e-02
1.770000000000000046e-02,-6.605862890204885485e-01,8.408146821020397177e-02
1.779999999999999985e-02,-6.383233023387471228e-01,8.001261457118068188e-02
1.789999999999999925e-02,-6.130002502224894956e-01,9.142928173545876447e-02
1.800000000000000211e-02,-5.868204061932777993e-01,9.522277470612774963e-02
1.810000000000000150e-02,-5.626686441448208731e-01,8.865479621966951274e-02
1.820000000000000090e-02,-5.363800924390431657e-01,9.675215106094796347e-02
1.830000000000000029e-02,-5.080670806993955457e-01,1.046475603119189635e-01
1.839999999999999969e-02,-4.818855109960392680e-01,9.776169927231610768e-02
1.850000000000000255e-02,-4.548721289716731175e-01,1.012070850387130211e-01
1.860000000000000195e-02,-4.250275082951456840e-01,1.118979665884209385e-01
1.870000000000000134e-02,-3.967949007388383298e-01,1.068855254633449270e-01
1.880000000000000074e-02,-3.691245515678102107e-01,1.053868302733432377e-01
1.890000000000000013e-02,-3.383877295335823709e-01,1.168320186370900293e-01
1.899999999999999953e-02,-3.082632433985412757e-01,1.153676173603126465e-01
1.910000000000000239e-02,-2.798713215384168174e-01,1.097381513231498740e-01
1.920000000000000179e-02,-2.488246865123593943e-01,1.196433965067251193e-01
1.930000000000000118e-02,-2.171682378365740462e-01,1.224818622826936293e-01
1.940000000000000058e-02,-1.879321196746990552e-01,1.144426309244650636e-01
1.949999999999999997e-02,-1.570221532019316357e-01,1.208031309582368457e-01
1.959999999999999937e-02,-1.243691773661242811e-01,1.275961748764368187e-01
1.970000000000000223e-02,-9.419853334815461721e-02,1.193626041679569094e-01
1.980000000000000163e-02,-6.369113526865252672e-02,1.209373587631491359e-01
1.990000000000000102e-02,-3.068724296360691994e-02,1.303135575860673301e-01


==> images/data/regularized_ifed_mesh_1.csv <==
t,i,v
1.000000000000000048e-04,3.234691283651359300e-02,1.025338309670811021e-01
2.000000000000000096e-04,6.213223329847118032e-02,9.700303216190071798e-02
3.000000000000000279e-04,9.363505442539990509e-02,1.042873521568643824e-01
4.000000000000000192e-04,1.263243068127604396e-01,1.096938850765352275e-01
5.000000000000000104e-04,1.562108193336160800e-01,1.022838989879908816e-01
6.000000000000000559e-04,1.865475049282266651e-01,1.047465726907205602e-01
6.999999999999999929e-04,2.189532068482432647e-01,1.122648801034335370e-01
8.000000000000000383e-04,2.489541439161561398e-01,1.056716794108595869e-01
9.000000000000000838e-04,2.779953200738973229e-01,1.033554589740629248e-01
1.000000000000000021e-03,3.094529561236154525e-01,1.116193818301310925e-01
1.100000000000000066e-03,3.394271458369982897e-01,1.076912371577578437e-01
1.200000000000000112e-03,3.672039400395967212e-01,1.013173180658139411e-01
1.300000000000000157e-03,3.971060230339435448e-01,1.084445707071818310e-01
1.399999999999999986e-03,4.267293447420700270e-01,1.081354489135508412e-01
1.500000000000000031e-03,4.533643073518701661e-01,9.918413082732641106e-02
1.600000000000000077e-03,4.812439480028145589e-01,1.033913180714320645e-01
1.700000000000000122e-03,5.100260382741195198e-01,1.066460405893160934e-01
1.800000000000000168e-03,5.356441524000342680e-01,9.708161987774813206e-02
1.899999999999999996e-03,5.612271862115102428e-01,9.716370405903158869e-02
2.000000000000000042e-03,5.885699530934994650e-01,1.029708813540432949e-01
2.100000000000000304e-03,6.132114578885936584e-01,9.480364581100124421e-02
2.200000000000000133e-03,6.364252373373382454e-01,9.044392262027918516e-02
2.299999999999999961e-03,6.617097654233392579e-01,9.709511484829554118e-02
2.400000000000000223e-03,6.852660622217939812e-01,9.191756711149619286e-02
2.500000000000000052e-03,7.062033241289641383e-01,8.377570710941201204e-02
2.600000000000000314e-03,7.288849656414755351e-01,8.928319003964722833e-02
2.700000000000000143e-03,7.510733561648172962e-01,8.790042457546112797e-02
2.799999999999999972e-03,7.699202422587694272e-01,7.746407219306912506e-02
2.900000000000000234e-03,7.896097130359555072e-01,8.004222563460940132e-02
3.000000000000000062e-03,8.099934394335377430e-01,8.228767983206107528e-02
3.100000000000000325e-03,8.269392551452566797e-01,7.152526776183537605e-02
3.200000000000000153e-03,8.434508533228133320e-01,7.002264890389443830e-02
3.299999999999999982e-03,8.615000871259238524e-01,7.480439131021103527e-02
3.400000000000000244e-03,8.766506981117297981e-01,6.570283342123971193e-02
3.500000000000000073e-03,8.900065568065357313e-01,5.988278679065336951e-02
3.600000000000000335e-03,9.051861933001984495e-01,6.544990483657811553e-02
3.700000000000000164e-03,9.185020519097136793e-01,5.954772693172759312e-02
3.799999999999999992e-03,9.288917687279778512e-01,5.015107231749573596e-02
3.900000000000000255e-03,9.407554597690475084e-01,5.451700476197315903e-02
4.000000000000000083e-03,9.520293486540107875e-01,5.254432738157164412e-02
4.100000000000000346e-03,9.597349170506349614e-01,4.111936387115550789e-02
4.200000000000000608e-03,9.680032449147325524e-01,4.254149913584519965e-02
4.300000000000000003e-03,9.768833171907697066e-01,4.425270644099230100e-02
4.400000000000000265e-03,9.821875029933350154e-01,3.279309974554023288e-02
4.500000000000000527e-03,9.867919260780403379e-01,3.019447090089290645e-02
4.599999999999999922e-03,9.928447912963553890e-01,3.443346405432796964e-02
4.700000000000000185e-03,9.959449932090904678e-01,2.491026944694683248e-02
4.800000000000000447e-03,9.970272996864792958e-01,1.814292396052551160e-02
4.899999999999999842e-03,9.998263116753242086e-01,2.312539785899689337e-02
5.000000000000000104e-03,1.000774585419540896e+00,1.702466058555304057e-02
5.100000000000000366e-03,9.986421346556625389e-01,6.911965040672699533e-03
5.200000000000000629e-03,9.978599914699989304e-01,1.065746661102216775e-02
5.300000000000000024e-03,9.965436367596852696e-01,8.633477697134305656e-03
5.400000000000000286e-03,9.915911444745644232e-01,-3.218761970735383240e-03
5.500000000000000548e-03,9.870748242887904533e-01,-2.407940116876466745e-03
5.599999999999999943e-03,9.832422212261000549e-01,-6.811879551563085203e-04
5.700000000000000205e-03,9.758587607599590319e-01,-1.225985868403330938e-02
5.800000000000000468e-03,9.676689761742054419e-01,-1.538704713569942484e-02
5.899999999999999863e-03,9.609945251819480561e-01,-1.113089279758406810e-02
6.000000000000000125e-03,9.514778839498200247e-01,-2.048767007070328300e-02
6.100000000000000387e-03,9.398836315185749024e-01,-2.761554335530211346e-02
6.200000000000000649e-03,9.300562876153362080e-01,-2.264846906358967960e-02
6.300000000000000044e-03,9.185550117873230169e-01,-2.835651013297339415e-02
6.400000000000000307e-03,9.039844341234347658e-01,-3.858487062133279799e-02
6.500000000000000569e-03,8.907986520917809958e-01,-3.488216831309112753e-02
6.599999999999999964e-03,8.772954704337767584e-01,-3.636868523456287389e-02
6.700000000000000226e-03,8.602546000962547623e-01,-4.804167582336971859e-02
6.800000000000000488e-03,8.436818850082530297e-01,-4.725788447383830887e-02
6.900000000000000751e-03,8.280222852532723721e-01,-4.493348798374634939e-02
7.000000000000000146e-03,8.090008412304097174e-01,-5.602691319714812879e-02
7.100000000000000408e-03,7.892246601625029223e-01,-5.909484238151647972e-02
7.200000000000000670e-03,7.711836031166570127e-01,-5.424887741951742171e-02
7.300000000000000065e-03,7.505700371738043275e-01,-6.284548883030893762e-02
7.400000000000000328e-03,7.279755299417365322e-01,-6.974736393835073711e-02
7.500000000000000590e-03,7.073461421994756693e-01,-6.423424510257708109e-02
7.599999999999999985e-03,6.853718892536666552e-01,-6.897383178777670432e-02
7.700000000000000247e-03,6.604925320229168006e-01,-7.873913188296624566e-02
7.800000000000000509e-03,6.371753468177341340e-01,-7.453042495127246148e-02
7.900000000000000772e-03,6.139012283097655676e-01,-7.492759125259430830e-02
8.000000000000000167e-03,5.873348101028724733e-01,-8.585814969544955377e-02
8.099999999999999561e-03,5.614059457619209326e-01,-8.456713117037879812e-02
8.200000000000000691e-03,5.367535949888795344e-01,-8.112112900970494533e-02
8.300000000000000086e-03,5.090671389673684377e-01,-9.118992863502388413e-02
8.400000000000001216e-03,4.808087863164846598e-01,-9.368190264545840640e-02
8.500000000000000611e-03,4.546292049854381845e-01,-8.775241902079142231e-02
8.600000000000000006e-03,4.262750541195642340e-01,-9.508117179811707842e-02
8.700000000000001135e-03,3.961605746004579487e-01,-1.012624034370036841e-01
8.800000000000000530e-03,3.683230532232639742e-01,-9.474090467321100162e-02
8.899999999999999925e-03,3.395856543942762373e-01,-9.804272057956225916e-02
9.000000000000001055e-03,3.082223826666515287e-01,-1.068782770578655394e-01
9.100000000000000450e-03,2.787021283115085346e-01,-1.017332680996029665e-01
9.199999999999999845e-03,2.496877026344219708e-01,-1.006150200676232814e-01
9.300000000000000974e-03,2.177305734175616625e-01,-1.103713327760026952e-01
9.400000000000000369e-03,1.866736795921764835e-01,-1.081758227921971321e-01
9.499999999999999764e-03,1.573447287800734951e-01,-1.032282520704276702e-01
9.600000000000000894e-03,1.254007875570573305e-01,-1.118826434537074782e-01
9.700000000000000289e-03,9.315054667048544568e-02,-1.134364146665084033e-01
9.799999999999999684e-03,6.339644922278087069e-02,-1.060905332275126206e-01
9.900000000000000813e-03,3.194244683608100932e-02,-1.118102281039521362e-01
1.000000000000000021e-02,-9.798030113508586318e-04,-1.169468784218237328e-01
1.010000000000000134e-02,-3.125346711829034979e-02,-1.091308976364275540e-01
1.020000000000000073e-02,-6.192132120211984309e-02,-1.107074559128987667e-01
1.030000000000000013e-02,-9.487680936930836806e-02,-1.183321948919305727e-01
1.040000000000000126e-02,-1.256620393172685202e-01,-1.120107096699638899e-01
1.050000000000000065e-02,-1.554347585967668643e-01,-1.091464251517630935e-01
1.060000000000000005e-02,-1.877554838027799822e-01,-1.174956436447924940e-01
1.070000000000000118e-02,-2.188798383635485456e-01,-1.142008160469165506e-01
1.080000000000000057e-02,-2.477977559971072385e-01,-1.075789157175791322e-01
1.089999999999999997e-02,-2.788818392614383357e-01,-1.146397090256802004e-01
1.100000000000000110e-02,-3.099859600053183617e-01,-1.151061252498497972e-01
1.110000000000000049e-02,-3.381658283379664898e-01,-1.062280213652274929e-01
1.119999999999999989e-02,-3.675578717139290075e-01,-1.102177697934581535e-01
1.130000000000000102e-02,-3.981184625627186557e-01,-1.142079290730222546e-01
1.140000000000000041e-02,-4.256634844957745689e-01,-1.050363116762264015e-01
1.149999999999999981e-02,-4.531013615210229828e-01,-1.048280998086373594e-01
1.160000000000000094e-02,-4.824947074163497551e-01,-1.111900765362177496e-01
1.170000000000000033e-02,-5.094094733552151366e-01,-1.036828258454990243e-01
1.179999999999999973e-02,-5.348269507166593106e-01,-9.907537651487099972e-02
1.190000000000000085e-02,-5.624183930216184457e-01,-1.060189349053662772e-01
1.200000000000000025e-02,-5.885495204370068123e-01,-1.016648411867012020e-01
1.210000000000000138e-02,-6.120346190947434373e-01,-9.343266357395731136e-02
1.220000000000000077e-02,-6.372732018037117196e-01,-9.895804157676323098e-02
1.230000000000000017e-02,-6.622903310245368269e-01,-9.842488708420100985e-02
1.240000000000000130e-02,-6.840098542634706069e-01,-8.813668212614206299e-02
1.250000000000000069e-02,-7.065061007743217436e-01,-9.051389754784924802e-02
1.260000000000000009e-02,-7.299282661078811962e-01,-9.349269262447551521e-02
1.270000000000000122e-02,-7.500369491171116065e-01,-8.314122685754285480e-02
1.280000000000000061e-02,-7.696057239208005107e-01,-8.132574878575797583e-02
1.290000000000000001e-02,-7.908672831212957277e-01,-8.660817711194307433e-02
1.300000000000000114e-02,-8.094236570585764401e-01,-7.813975249255658562e-02
1.310000000000000053e-02,-8.260823455900663248e-01,-7.202549683084275012e-02
1.319999999999999993e-02,-8.446231986757417598e-01,-7.779610021636282347e-02
1.330000000000000106e-02,-8.615326248230541495e-01,-7.265163533129068152e-02
1.340000000000000045e-02,-8.754554729886666609e-01,-6.310100085044292872e-02
1.349999999999999985e-02,-8.908144795084723677e-01,-6.737447816352305774e-02
1.360000000000000098e-02,-9.058133019382927920e-01,-6.615145230273417054e-02
1.370000000000000037e-02,-9.172531580301952481e-01,-5.479520180404250096e-02
1.380000000000000150e-02,-9.291428594296619048e-01,-5.589463229859806953e-02
1.390000000000000090e-02,-9.418277915098201003e-01,-5.821035938155382644e-02
1.400000000000000029e-02,-9.510242142210982852e-01,-4.706495651515940626e-02
1.410000000000000142e-02,-9.593693776739234957e-01,-4.402700955729604848e-02
1.420000000000000082e-02,-9.692654202174928457e-01,-4.861575295227359844e-02
1.430000000000000021e-02,-9.763613182900663379e-01,-3.960923705846311482e-02
1.440000000000000134e-02,-9.812923880890137562e-01,-3.241981393687684565e-02
1.450000000000000074e-02,-9.879433539614472792e-01,-3.744056144473516951e-02
1.460000000000000013e-02,-9.929302435275376704e-01,-3.195982035644767683e-02
1.470000000000000126e-02,-9.947334767868936112e-01,-2.156395408228404739e-02
1.480000000000000066e-02,-9.977937637964208184e-01,-2.504549902215565463e-02
1.490000000000000005e-02,-1.000498864368391416e+00,-2.361270112993266168e-02
1.500000000000000118e-02,-9.995351941175922850e-01,-1.169630120460599804e-02
1.510000000000000057e-02,-9.988410990323829397e-01,-1.201356760868311190e-02
1.519999999999999997e-02,-9.989594740881102553e-01,-1.416875600703276609e-02
1.530000000000000110e-02,-9.955715357108065877e-01,-2.764108050020232677e-03
1.540000000000000049e-02,-9.911752250944791953e-01,9.677672420560734469e-04
1.549999999999999989e-02,-9.883393915700776633e-01,-3.449970830848479112e-03
1.560000000000000102e-02,-9.827689194356297175e-01,5.541107427534090572e-03
1.570000000000000215e-02,-9.749270100612208445e-01,1.324886328382798850e-02
1.580000000000000154e-02,-9.687974674782799944e-01,8.436627417936186021e-03
1.590000000000000094e-02,-9.611327409893701823e-01,1.368848684484700977e-02
1.600000000000000033e-02,-9.502522016792562809e-01,2.435094739798635000e-02
1.609999999999999973e-02,-9.406072929134644545e-01,2.110276098136989673e-02
1.619999999999999912e-02,-9.307731040901038311e-01,2.217439065733072673e-02
1.630000000000000199e-02,-9.173272975141000263e-01,3.405844008028596770e-02
1.640000000000000138e-02,-9.041309232573676580e-01,3.394969127415532056e-02
1.650000000000000078e-02,-8.919233572245307551e-01,3.138256739500724923e-02
1.660000000000000017e-02,-8.763581094544026229e-01,4.244872970667040030e-02
1.669999999999999957e-02,-8.597890300980676193e-01,4.628937296238445215e-02
1.680000000000000243e-02,-8.449466273838133201e-01,4.147141963337190596e-02
1.690000000000000183e-02,-8.275985115034997230e-01,4.985257512524348539e-02
1.700000000000000122e-02,-8.080340889575728935e-01,5.748724146586114969e-02
1.710000000000000062e-02,-7.903282358860976853e-01,5.231542713591623428e-02
1.720000000000000001e-02,-7.713743407983755240e-01,5.675461614173363256e-02
1.729999999999999941e-02,-7.493323381830567786e-01,6.709292367496243192e-02
1.740000000000000227e-02,-7.286551204640152601e-01,6.351480877229361000e-02
1.750000000000000167e-02,-7.081059658098183274e-01,6.365806944947362267e-02
1.760000000000000106e-02,-6.841580048638518097e-01,7.492779878221869638e-02
1.770000000000000046e-02,-6.605862890204876603e-01,7.447138957610097143e-02
1.779999999999999985e-02,-6.383233023387464566e-01,7.094576959245600667e-02
1.789999999999999925e-02,-6.130002502224888294e-01,8.110883072441163466e-02
1.800000000000000211e-02,-5.868204061932775772e-01,8.451267638773705959e-02
1.810000000000000150e-02,-5.626686441448202070e-01,7.877106310778428377e-02
1.820000000000000090e-02,-5.363800924390419445e-01,8.600313050663886683e-02
1.830000000000000029e-02,-5.080670806993954347e-01,9.303482853325098501e-02
1.839999999999999969e-02,-4.818855109960391570e-01,8.700448596458668082e-02
1.850000000000000255e-02,-4.548721289716726179e-01,9.012417750449430720e-02
1.860000000000000195e-02,-4.250275082951452399e-01,9.963061654901569919e-02
1.870000000000000134e-02,-3.967949007388382743e-01,9.524922626222109834e-02
1.880000000000000074e-02,-3.691245515678100442e-01,9.399465336511447777e-02
1.890000000000000013e-02,-3.383877295335817603e-01,1.041719861108435646e-01
1.899999999999999953e-02,-3.082632433985413867e-01,1.029217457161341193e-01
1.910000000000000239e-02,-2.798713215384165398e-01,9.800861271696595378e-02
1.920000000000000179e-02,-2.488246865123596718e-01,1.068277709651823393e-01
1.930000000000000118e-02,-2.171682378365738797e-01,1.093784867301760277e-01
1.940000000000000058e-02,-1.879321196746985279e-01,1.023259576801768406e-01
1.949999999999999997e-02,-1.570221532019314137e-01,1.080123595126384756e-01
1.959999999999999937e-02,-1.243691773661241562e-01,1.140586675276859113e-01
1.970000000000000223e-02,-9.419853334815447843e-02,1.068244417356823961e-01
1.980000000000000163e-02,-6.369113526865244346e-02,1.082777643833526537e-01
1.990000000000000102e-02,-3.068724296360697198e-02,1.166091231585617699e-01

